Enhancing Data-Awareness of Object-Centric Event Logs

When multiple objects are involved in a process, there is an opportunity for processes to be discovered from different angles with new information that previously might not have been analyzed from a single object point of view. This does require that all the information of event/object attributes and their values are stored within logs including attributes that have a list of values or attributes with values that change over time. It also requires that attributes can unambiguously be linked to an object, an event or both. As such, object-centric event logs are an interesting development in process mining as they support the presence of multiple types of objects. First, this paper shows that the current object-centric event log formats do not support the aforementioned aspects to their full potential since the possibility to support dynamic object attributes (attributes with changing values) is not supported by existing formats. Next, this paper introduces a novel enriched object-centric event log format tackling the aforementioned issues alongside an algorithm that automatically translates XES logs to this Data-aware OCEL (DOCEL) format.

==> adjustbox/DEPENDS.txt <==
hard xkeyval
hard collectbox
hard graphicx
soft pgf
soft tikz
soft calc
soft ifoddpage
soft storebox


==> adjustbox/README.txt <==
LaTeX bundle adjustbox
========================
Copyright (c) 2011-2022 by Martin Scharrer <martin.scharrer@web.de>  
License: LaTeX Project Public License, v1.3 or later: http://www.latex-project.org/lppl.txt  
Repository: https://github.com/MartinScharrer/adjustbox  
Issues: https://github.com/MartinScharrer/adjustbox/issues  

This bundle contains the the adjustbox package and its auxiliary packages trimclip and adjcalc.
The initial purpose of adjustbox was to supplement the standard graphics/x package, 
which defines the macros \resizebox, \scalebox and \rotatebox, with the macros \trimbox and \clipbox.
An additional \marginbox macro is also provided.
These macros are now placed in the dedicated package trimclip which is loaded by adjustbox.
The package comes with clipping driver files are provided for pdftex (incl. LuaLaTeX), dvips and xetex. A
fall-back driver which uses the pgf package is still included. 
The driver files got written by Joseph Wright (LaTeX3 project) and the package author.

The main feature of adjustbox is the general \adjustbox macro which extends the key=value
interface of \includegraphics from the graphicx package, and applies it to general text
content. It also provides further text/box modifications keys, macros and envionments.

Both adjustbox and trimclip use the adjcalc package to allow for algebraic expressions for all length
arguments. The adjcalc package can use either e-TeX, the calc package or the pgfmath package.

All macros use the authors other package collectbox to read the content as box and not as
macro argument. This allows for all forms of content including special material like verbatim content.
A special feature of collectbox is used to provide matching environments with the identical names as the
macros.



==> amsmath/ams-external.txt <==
%%% list of external commands used by amsmath (not totally correct)

\!
\"
\(
\*
\,
\-
\.
\/
\:
\;
\=
\Acute
\AmS
\AmSfont
\And
\AtBeginDocument
\Bar
\Big
\Bigg
\Biggr
\Bigr
\Breve
\Check
\DOTS
\DOTSB
\DOTSI
\DOTSX
\Ddot
\DeclareFontEncoding
\DeclareFontShape
\DeclareMathAccent
\DeclareMathDelimiter
\DeclareMathOperator
\DeclareMathSymbol
\DeclareOption
\DeclareRobustCommand
\Dot
\ExecuteOptions
\GenericError
\GenericInfo
\GenericWarning
\Grave
\Hat
\Leftarrow
\Longleftarrow
\Longleftrightarrow
\Longrightarrow
\MessageBreak
\MultiIntegral
\PackageError
\PackageWarning
\PackageWarningNoLine
\PassOptionsToPackage
\Pr
\ProcessOptions
\Relbar
\RequirePackage
\Rightarrow
\Tilde
\Umathaccent
\Umathcar
\Umathchar
\Umathcharnumdef
\Umathcode
\Umathcodenum
\Umathfractiondelsize
\Vec
\Vert
\XeTeXcharclass
\[
\]
\above
\abovedisplayskip
\abovewithdelims
\accentedsymbol
\acute
\addtocounter
\advance
\aftergroup
\allowbreak
\allowdisplaybreaks
\alph
\arabic
\arccos
\arcsin
\arctan
\arg
\array
\arraycolsep
\arraystretch
\atop
\atopwithdelims
\badness<
\bar
\baselineskip
\baselineskip6
\begin
\begingroup
\belowdisplayskip
\bgroup
\big
\bigcap
\bigcup
\bigg
\biggr
\bigodot
\bigoplus
\bigotimes
\bigr
\bigsqcup
\biguplus
\bigvee
\bigwedge
\binom
\bmod
\boldsymbol
\box
\boxed
\breve
\cases
\cdotp
\cdots
\cfrac
\char
\chardef
\check
\cleaders
\colon
\columnwidth
\coprod
\copy
\cos
\cosh
\cot
\coth
\cr
\crcr
\csc
\csname
\csnamen
\csnamethe
\dbinom
\ddddot
\dddot
\ddot
\def
\deg
\delimiter
\delimiterfactor
\delimitershortfall
\det
\dfrac
\dim
\displaybreak
\displayindent
\displaylimits
\displaystyle
\displaywidth
\divide
\do
\dot
\doteq
\dots
\dotsb
\dotsc
\dotsi
\dotsm
\dotso
\dp
\edef
\egroup
\else
\end
\endalign
\endaligned
\endarray
\endcsname
\endgather
\endgroup
\endmathdisplay
\endmatrix
\endmultline
\endsplit
\endsubarray
\eqno
\eqref
\everycr
\everydisplay
\everymath
\exp
\expandafter
\fbox
\fi
\fontchardp
\fontcharht
\fontdimen
\fontencoding
\fontfamily
\frac
\fracwithdelims
\futurelet
\gcd
\gdef
\genfrac
\global
\grave
\halign
\halignto
\hat
\hbox
\hdots
\hdotsfor
\hfil
\hfill
\hfilneg
\hfuzz
\hom
\hookleftarrow
\hookrightarrow
\hrule
\hskip
\ht
\ialign
\idotsint
\if
\ifDOTS
\ifcase
\ifdim
\iff
\iffalse
\iffalse%initialvalue
\ifhbox
\ifinner
\ifm
\ifmacrostarts
\ifmmode
\ifnum
\ifnum`
\ifodd
\iftrue
\ifvmode
\ifx
\ignorespaces
\ignorespacesafterend
\iiiint
\iiint
\iint
\impliedby
\implies
\inf
\injlim
\int
\interdisplaylinepenalty
\intertext
\intop
\joinrel
\jot
\ker
\kern
\l%
\lVert
\label
\lastbox
\lastkern
\lastskip
\lbrace
\ldots
\leavevmode
\left
\leftarrow
\leftmargini
\leftmarginiminus
\leftroot
\leqno
\let
\lg
\lhook
\lim
\liminf
\limits
\lineskip
\lineskiplimit
\linewidth
\llap
\ln
\log
\long
\longleftarrow
\longleftrightarrow
\longmapsto
\longrightarrow
\loop
\lq
\lvert
\mapsto
\mapstochar
\mathaccent
\mathaccentV
\mathalpha
\mathbin
\mathchar
\mathchardef
\mathchoice
\mathclose
\mathcode
\mathdisplay
\mathellipsis
\mathgroup
\mathhexbox
\mathinner
\mathop
\mathopen
\mathord
\mathpalette
\mathpunct
\mathrel
\mathring
\mathsurround
\mathxxx
\mathxxxtest
\mathxxxx
\matrix
\max
\maxdimen
\mbox
\meaning
\medmuskip
\medspace
\min
\minalignsep
\mintagsep
\mkern
\mod
\moveleft
\mskip
\mspace
\multicolumn
\multiply
\multlinegap
\multlinegap10pt
\multlinetaggap
\multlinetaggap10pt
\negmedspace
\negthickspace
\negthinspace
\newbox
\newcommand
\newcount
\newcounter
\newdimen
\newenvironment
\newhelp
\newif
\newmuskip
\newskip
\newtoks
\noalign
\nobreak
\nobreakdash
\nobreakspace
\noexpand
\noindent
\nointerlineskip
\nolimits
\nonscript
\nonumber
\normalbaselines
\normalcolor
\normalfont
\normallineskiplimit
\not
\notag
\nottest
\null
\nulldelimiterspace
\number
\numberwithin
\of
\oint
\ointop
\omit
\openup
\operatorfont
\operatorname
\operatornamewithlimits
\or
\over
\overleftarrow
\overleftrightarrow
\overline
\overrightarrow
\overset
\overwithdelims
\par
\parshape
\penalty
\pmatrix
\pmod
\pod
\postdisplaypenalty
\predisplaypenalty
\prevdepth
\primfrac
\prod
\projlim
\protect
\providecommand
\qopname
\quad
\rVert
\raise
\raisetag
\rangle
\rbrace
\rbrack
\rceil
\ref
\refstepcounter
\relax
\relaxo
\relbar
\renewcommand
\renewenvironment
\repeat
\rfloor
\rgroup
\rhook
\right
\rightarrow
\rlap
\rmoustache
\romannumeral
\root
\rootbox
\rq
\rvert
\scriptfont
\scriptscriptfont
\scriptscriptstyle
\scriptstyle
\sec
\selectfont
\setbox
\setcounter
\shoveleft
\shoveright
\sideset
\sim
\sin
\sinh
\skewchar
\smash
\space
\spaceor
\span
\spbreve
\spcheck
\spdddot
\spddot
\spdot
\sphat
\split
\sptilde
\sqrtsign
\stepcounter
\string
\strut
\strutbox
\subarray
\substack
\sum
\sup
\symoperators
\tabskip
\tag
\taghere
\tan
\tanh
\tbinom
\text
\textellipsis
\textfont
\textstyle
\textup
\tfrac
\the
\theequation
\theparentequation
\thetag
\thickmuskip
\thickmuskip0mu
\thickspace
\thinmuskip
\thinspace
\tilde
\tmspace
\toks
\typeout
\u
\underleftarrow
\underleftrightarrow
\underrightarrow
\underset
\unhbox
\unhcopy
\unpenalty
\unskip
\unvbox
\unvcopy
\uppercase
\uproot
\usefont
\value
\varDelta
\varGamma
\varLambda
\varOmega
\varPhi
\varPi
\varPsi
\varSigma
\varTheta
\varUpsilon
\varXi
\varinjlim
\varliminf
\varlimsup
\varprojlim
\vbox
\vcenter
\vec
\vee
\veqno
\vert
\vrule
\vskip
\vss
\vtop
\wd
\widehat
\widetilde
\xdef
\xleaders
\xleftarrow
\xrightarrow


==> amsmath/ams-internal.txt <==
%%%% list of internal commands used by amsmath (not totally correct)

\@@above
\@@abovewithdelims
\@@atop
\@@atopwithdelims
\@@eqno
\@@italiccorr
\@@leqno
\@@over
\@@overline
\@@overwithdelims
\@@sqrt
\@@undefined
\@@underline
\@M
\@addtoreset
\@amsmath@err
\@arrayboxrestore
\@arrayparboxrestore
\@backslashchar
\@badmath
\@car
\@cdots
\@centering
\@checkend
\@currentlabel
\@currenvir
\@declmathop
\@depth
\@display@init
\@displaytrue
\@eha
\@ehc
\@ehd
\@elt
\@empty
\@emptytoks
\@envbody
\@eqnnum
\@eqnswfalse
\@eqnswtrue
\@eqpen
\@fleqntrue
\@for
\@genfrac
\@getpen
\@gobble
\@gobblefour
\@gobblethree
\@gobbletwo
\@gtempa
\@height
\@iden
\@ifdefinable
\@ifnextchar
\@ifnotempty
\@ifpackageloaded
\@ifpackagewith
\@ifstar
\@ifundefined
\@ignoretrue
\@ldots
\@let@token
\@lign
\@m
\@mathmargin
\@mathmeasure
\@mathstyle
\@namedef
\@ne
\@nil
\@nocnterr
\@nocounterr
\@nx
\@onlypreamble
\@saveprimitive
\@sptoken
\@stpelt
\@tempa
\@tempb
\@tempc
\@tempcnta
\@tempcntb
\@tempd
\@tempdima
\@tempdimb
\@tempdimc
\@temptokena
\@testopt
\@totalleftmargin
\@undefined
\@width
\@xp
\@xp#1
\DN@
\DOTS@
\DOTSCASE@
\FN@
\Invalid@@
\Leftarrowfill@
\Leftrightarrowfill@
\Let@
\Mathstrut@
\Mathstrutbox@
\RIfM@
\Rightarrowfill@
\SK@@label
\SK@equationtrue
\SK@tagform@
\Umathch@
\acc@check
\acc@error
\accentclass@
\add@amp
\add@amps
\addto@envbody
\addto@hook
\align@
\align@preamble
\align@recover
\aligned@a
\alignedat@a
\alignedspace@left
\alignsafe@testopt
\alignsep@
\alignsep@-
\alignsep@<
\alt@tag
\ams@DeclareRobustCommand
\ams@def
\ams@newcommand
\ams@renewcommand
\andhelp@
\arrowfill@
\bBigg@
\begin@stack
\big@size
\bigcap@
\bigcup@
\bigodot@
\bigoplus@
\bigotimes@
\bigsqcup@
\biguplus@
\bigvee@
\bigwedge@
\binrel@
\binrel@@
\black@
\bold@false
\bold@true
\boldsymboldots@
\boxz@
\c@MaxMatrixCols
\c@MaxMatrixColsc
\calc@shift@align
\calc@shift@gather
\check@mathfonts
\checkat@false
\checkat@true
\cl@@ckpt
\classnum@
\cmex@opt
\collect@@body
\collect@body
\column@
\column@plus
\coprod@
\count@
\csname@@
\csnamec@
\csnamecl@
\csnameemdf@
\csnamem@gobble
\csnamemb@
\ctagsplit@false
\ctagsplit@true
\default@tag
\delayed@
\df@label
\df@tag
\dft@tag
\dimen@
\displ@y
\displ@y@
\displaywidth@
\dotsb@
\dotso@
\dotsspace@
\dspbrk@
\dspbrk@context
\dspbrk@lvl
\dt@pfalse
\dt@ptrue
\emdf@L
\emdf@La
\emdf@R
\emdf@Ra
\emdf@U
\emdf@Ua
\endmathdisplay@a
\endmathdisplay@fleqn
\endmultline@math
\env@cases
\env@matrix
\eqnshift@
\every@math@size
\ex@
\ext@arrow
\extra@
\extrap@
\f@series
\f@size
\field@lengths
\fieldlengths@
\finsm@sh
\firstchoice@false
\firstchoice@true
\fracwithdelims@
\frozen@everymath
\gather@
\gather@split
\gdisplaywidth@
\genfrac@choice
\genfrac@rule
\getdsp@pen
\getmathch@
\getmathcode@
\gmeasure@
\gobble@tag
\gtest@false
\gtest@true
\hdots@for
\hexnumber@
\if@display
\if@eqnsw
\if@fleqn
\ifbold@
\ifcheckat@
\ifctagsplit@
\ifdt@p
\iffirstchoice@
\ifgtest@
\ifinalign@
\ifingather@
\ifmeasuring@
\ifshifttag@
\ifst@rred
\iftag@
\iftagsleft@
\iftagsleft@L
\ifxxat@
\ilimits@
\inalign@false
\inalign@true
\incr@eqnum
\inf@bad
\ingather@false
\ingather@true
\insplit@
\intdots@
\intertext@
\intkern@
\ints@a
\ints@b
\ints@c
\invalid@tag
\keybin@
\keybin@test
\label@in@display
\leavevmode@ifvmode
\leftarrowfill@
\leftrightarrowfill@
\leftroot@
\leftroot@mu
\lendmultline@
\lendsplit@
\lineht@
\ltx@label
\m@gobble
\m@ne
\m@th
\m@th$
\macc@a
\macc@adjust
\macc@code
\macc@depth
\macc@group
\macc@kerna
\macc@kernb
\macc@nested
\macc@nested@a
\macc@nucleus
\macc@palette
\macc@set@skewchar
\macc@skewchar
\macc@style
\macc@test
\macc@tmp
\macro@
\macro@@
\make@df@tag
\make@df@tag@@
\make@df@tag@@@
\make@display@tag
\makesm@sh
\maketag@@
\maketag@@@
\math@
\math@bgroup
\math@cr
\math@cr@
\math@cr@@
\math@cr@@@
\math@cr@@@align
\math@cr@@@align@measure
\math@cr@@@aligned
\math@cr@@@alignedat
\math@cr@@@gather
\math@cr@@[
\math@egroup
\mathbin@
\mathch@
\mathdisplay@@pop
\mathdisplay@@push
\mathdisplay@pop
\mathdisplay@push
\mathdisplay@stack
\mathrel@
\mathsm@sh
\matrix@check
\matrix@error
\maxcol@width
\maxcolumn@widths
\maxfields@
\mb@b
\mb@t
\mb@tb
\mdots@
\mdots@@
\meaning@
\meaning@@
\measure@
\measuring@false
\measuring@true
\mmeasure@
\multline@
\multline@indent
\new@ifnextchar
\newmcodes@
\newmcodes@m
\newmcodes@o
\next@
\nextii@
\nextiii@
\nextiv@
\nextix@
\nextv@
\nextvi@
\nextvii@
\nextviii@
\nfss@text
\nmlimits@
\noaccents@
\nogood@displaybreak
\nolimits@
\nomath@env
\nonmatherr@
\not@
\operator@font
\operator@fontlim$
\operator@fontmod
\overarrow@
\p@
\p@equation
\place@tag
\place@tag@gather
\plainroot@
\print@eqnum
\process@envbody
\prod@
\protected@edef
\push@begins
\r@@t
\raise@tag
\relaxnext@
\rendmultline@
\rendsplit@
\reset@equation
\reset@strutbox@
\resetMathstrut@
\restore@hfuzz
\restore@math@cr
\restorealignstate@
\restorecolumn@
\restorecounters@
\rightarrowfill@
\rightdelim@
\row@
\savealignstate@
\savecolumn@
\savecounters@
\savefieldlength@
\saveshift@
\savetaglength@
\select@group
\set@field
\set@gather@field
\set@mathaccent
\setboxz@h
\sf@size
\shdots@for
\shift@tag
\shifttag@false
\shifttag@true
\sixt@@n
\skip@
\slimits@
\split@
\split@al@a
\split@al@tagcheck
\split@aligned
\split@err
\split@tag
\split@warning
\spread@equation
\ssf@size
\st@rredfalse
\st@rredtrue
\start@align
\start@aligned
\start@gather
\start@multline
\std@equal
\std@minus
\striplong@
\strut@
\strut@$
\strutbox@
\sum@
\tag@false
\tag@help
\tag@in@align
\tag@in@display
\tag@in@display@a
\tag@lengths
\tag@shifts
\tag@true
\tag@width
\tagform@
\tagshift@
\tagsleft@false
\tagsleft@true
\tagwidth@
\tdots@
\text@
\textdef@
\thecharacter@
\thedots@
\thr@@
\toks@
\too@wide
\totwidth@
\try@load@fontshape
\tw@
\underarrow@
\uproot@
\use@mathgroup
\varlim@
\varliminf@
\varlimsup@
\wdz@
\x@calc@shift@lc
\x@calc@shift@lf
\x@calc@shift@rc
\x@calc@shift@rf
\x@lcalc@width
\x@rcalc@width
\xatlevel@
\xxat@true
\z@


==> amsmath/changes.txt <==
================================================================================
All changes above are only part of the development branch for the next release.
================================================================================

#########################
# 2022-06-01 Release
#########################

2022-04-08  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* amsmath.dtx:
	Make various math commands robust to match the LaTeX kernel (gh/123)

	* amsopn.dtx:
	Make various operators \protected (gh/123)


2022-02-03  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* amsmath.dtx (subsection{The \env{multline} environment}):
	Added missing \relax for (gh/716)
	Also make \shoveleft and \shoveright robust (part of gh/123)

2022-01-20  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* amsopn.dtx:
	Do not define/reset \operator@font; it is already defined in
	the LaTeX kernel (gh/734)

2021-11-18  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* All *.dtx: Replaced \StopEventually by \MaybeStop

#########################
# 2021-11-15 Release
#########################

2021-10-15  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* amsmath.dtx (subsection{Implementing tags and labels}):
	Explicitly set \@currentcounter (gh/687)

2021-08-24 Ulrike Fischer <Ulrike.Fischer@latex-project.org>
	* amsmath.dtx (subsection{Implementing tags and labels}):
	move \incr@eqnum inside the equation if fleqn isn't used and guard
	it with a mathopen for better compability with hyperref (gh/652)

#########################
# 2021-06-01 Release
#########################

2021-04-20  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* amsmath.dtx (subsection{Preliminary macros}):
	Use \protected for \\ variant (gh/548)

#########################
# 2020-10-01 Release
#########################

2020/09/23 Ulrike Fischer <Ulrike.Fischer@latex-project.org>
	* amsmath.dtx (subsection{Fractions}):
	added \Ustack to \frac and \genfrac for luatex
	(moved patch from lualatex-math)
	* amsmath.dtx (section{Array-related environments})
	changed subarray for luatex: moved to version from lualatex-math

2020-08-24 Ulrike Fischer <Ulrike.Fischer@latex-project.org>

	* amsmath.dtx (section{Extensible arrows}):
	Detect unicode engines and use \Umathcharnumdef for
    \std@minus and \std@equal (acc/135)


2020-03-10 Frank Mittelbach <Frank.Mittelbach@latex-project.org>

	* amsmath.dtx (subsection{Simple aligning environments}):
	Explicity test for b,t,c and return optional argument is
	different (gh/5)

2020-03-07  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* amsmath.dtx (subsection{Math spacing commands}):
	Math/text spacing commands are now in the \LaTeX{} kernel and are
	made robust. We still define them here so that the package
	continues to work with older formats (gh/303)


#########################
# 2020-02-02 Release
#########################

2020-01-20  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* amsmath.dtx (subsection{Vertical bar symbols}):
	Make \lvert, \rvert, \lVert and \rVert robust to match kernel
	correction (gh/251)

2019-12-01  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* amsmath.dtx: docu update for gh/200 no code change.

#########################
# 2019-11-17 Release
#########################

2019-11-16  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* amsmath.dtx (section{Math accents}):
	Added \MakeRobust inside \DeclareMathAccent to match kernel
        change (gh/216)

#########################
# 2019-10-01b Release
#########################

2019-10-11  David Carlisle  <David.Carlisle@latex-project.org>

	* build.lua: package amsmath-2018-12-01.sty (only ctan build script
	no source changes)

#########################
# 2019-10-01 Release
#########################

2019-02-06  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* amsmath.dtx (section{Mods, continued fractions, etc.}):
	Command \overunderset added

#########################
# 2018-12-01 Release
#########################

2018-10-09  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* amsmath.dtx
	Don't drop \frozen@everymath
	Start LR-mode for \thinspace and friends if necessary (github/49)
	Start LR-mode for \bigl and friends if necessary (github/49)
	Start LR-mode for \smash if necessary (github/49)

#########################
# 2018-04-01 Release
#########################

2017-09-02  David Carlisle  <latex-bugs@latex-project.org>

	* amsmath.dtx: ensure that overfull alignments give warnings in more cases
	https://tex.stackexchange.com/questions/141287/addmargin-enumerate-and-align-miss-an-overfull-hbox

	* amsmath.dtx: move the nulldelimiterspace correction for closing
	delimiters in \genfrac for extended TeXs to the line before
	\nulldelimiterspace is locally set to 0pt.

2017-04-14  David Carlisle  <latex-bugs@latex-project.org>

	* amscd.dtx: typo fix in ProvidesPackage line.

2016-11-05 David Carlisle  <latex-bugs@latex-project.org>

        * alignedleftspace[yes|no|yesifneg] package options
	* New genfrac implementation for XeTeX and LuaTeX
	* Delete obsolete install.txt file.

2016-06-28  David Carlisle  <latex-bugs@latex-project.org>

	* amsmath.dtx: Add space to prevent runaway argument error with \dots \left...

2016-05-26  David Carlisle  <latex-bugs@latex-project.org>

	* amsmath.dtx: ignore spaces at start of \intertext

2016-03-10  David Carlisle  <latex-bugs@latex-project.org>

	* amsmath.dtx: Preserve box0 in \resetMathstrut@

2016-03-08  David Carlisle  <latex-bugs@latex-project.org>

	* amsopn.dtx: In xetex, and luatex, add version of \newmcodes@
	that works even if - has a \Umathcode definition.

2016-03-03  David Carlisle  <latex-bugs@latex-project.org>

	* amsmath.dtx: missing %

2016-02-20  David Carlisle  <latex-bugs@latex-project.org>

	* amsmath.dtx: update to support \Umathchardef and \long macros in \dots.

2013-01-14 amsmath.dtx 2.14

    * amsmath.sty 2.14
      -- Minimal changes to make amsmath compatible with stix.sty.

2000-07-18 amsmath.dtx 2.13
    -- After the numbering patches in 2.11, \notag failed in certain
       circumstances: introduce some more auxiliary functions to sort
       things out, and redefine \nonumber.

2000-06-29 amstext.dtx 2.01
    -- Use \f@size instead of \tf@size because they are not
       necessarily the same and the former is better for putting a few
       words into a display.

2000-06-06 amsmath.dtx 2.12
    -- Fix transposed lines in 2.11 patch.

2000-06-02 amsmath.dtx 2.11

    * amsmath.sty 2.11
      -- Prevent "Arithmetic overflow" error by guarding against
         divide-by-zero in \x@calc@shift@lc (align environment).

    * amsdtx.dtx
      -- Moved to the amscls distribution.

2000-05-25 amsmath.dtx 2.10
    -- Clear up error message for \allowdisplaybreaks[0].
    -- Make mathdisplay re-entrant by introducing mathdisplay@stack,
       to clear up numbering problems in unusual circumstances such as
       \[ \] nested inside minipage inside equation.

2000-04-21 amsmath.dtx 2.09
    -- Ensure good catcodes for " etc.

2000-03-16 amsmath.dtx 2.08
    -- Fixed erroneous tag placement on split with fleqn/tbtags options.

2000-03-15 amsmath.dtx 2.07
    -- Add \reset@strutbox@ to deal with the following bug: After
       $...\mbox{\Huge $...$}...$, line spacing is wrong in a
       following "gather" or other environment that uses \strut@.
    -- Patch to fix bug with intlimits option: too much space in the
       middle of \iint.
    -- Overhaul math accents again to fix a couple of bugs reported by
       Thimm.

2000-03-10 amsmath.dtx 2.06
    -- Change \MathAccent to \mathaccentV so \DeclareMathAccent won't
       give an error when redefining an accent.

2000-01-06 amsmath.dtx 2.05
    -- Fixed incorrect placement of fleqn/reqno equation numbers
       inside indented lists (displaywidth < columnwidth). Changed the
       multline/fleqn/leqno indent to match mathmargin when possible
       instead of always just using multlinetaggap.


==> amsmath/diffs-m.txt <==
diffs-m.txt [1999/12/15] American Mathematical Society

This is a synopsis of the principal differences between various versions
of the amsmath package and its companion packages.

A synopsis of changes in the "AMS-LaTeX" distribution is included at the
end of this file. See also diffs-c.txt in the amslatex/classes area.

Those upgrading from version 1.2 to version 2.0 will probably be
interested in the question:

  After I upgrade will anything fail in my pre-existing documents?

Certain of the bug fixes have the potential to affect the output of
existing documents in the following ways:

---Vertical spacing for some displayed equations will change because
"abovedisplayshortskip" is now applied when possible.

---Incorrect horizontal spacing for certain math constructs will change,
e.g., for \iint\nolimits or a subscript on a double-accented letter.

---The default subscript placement in displayed formulas for \varinjlim,
\varprojlim, \varliminf, \varlimsup is now below rather than to the
side. To get the old behavior, add \nolimits---e.g.,
\varliminf\nolimits_{...}.

---Ellipsis dots in text (\ldots or \dots) will now behave the same as
in standard LaTeX; the surrounding space may therefore change.

During regression testing we found some errors cropping up in documents
from incorrect usage that had not been caught with version 1.2. Although
these errors are relatively rare, documents containing such usage will
need to be corrected before they will run properly with version 2.0:

---Use of two mutually exclusive display structures for the same
display. In this example the outer \[ \] are redundant:

      \[
      \begin{align*}
      ...
      \end{align*}
      \]

---Inadequate argument markup for math accents:

      \hat \mathcal{C}

This should have been written with braces surrounding the argument of
the \hat command: \hat{\mathcal{C}}.

For documents where error messages crop up after the upgrade, there are
various possible approaches, including:

(a) Change instances of incorrect usage (if applicable).

(b) Put a copy of amsmath.sty version 1.2 into the home directory of the
document. Then it should continue to work the same as before.

(c) Use the snapshot package in combination with a shell script to
arrange that version 1.2 of amsmath is found instead of 2.0 when
processing the document. See ftp://ftp.ams.org/pub/tex/snapshot.*. This
approach requires a certain amount of technical knowledge.

(d) Downgrade to version 1.2 again.

========================================================================
Changes in amsmath 2.0 [November 1999]

---The AMS-LaTeX User's Guide (amsldoc.tex) has been turned into the
   AMSmath User's Guide by moving the amsthm documentation into a
   separate file (amsthdoc.tex) in the amslatex/classes area.

---Restored normal use of "shortskip" spacing in single equations.

[!! NOTE: This means that page breaks may change in existing documents.]

---Restored normal use of available shrink around binary operators in
   single equations.

---Fixed poor subscript placement for double-accented letters. Math
accent handling was reworked in the process in such a way that the
capitalized forms of the math accent commands are no longer necessary.
\hat{\hat{X}} will do proper alignment of the second accent. \Hat et
cetera are retained for compabitility reasons. (Thanks to Javier Bezos
for donating some code from his accents package.)

[!! NOTE: Improper math accent use will now produce wrong output.]

Suppose that we have \boldH defined in the preamble as
\newcommand{\boldH}{\mathbf{H}}. Then the following examples illustrate
recommended usage.

     \hat{\mathbf{H}}    OK
     \hat{\boldH}        OK
     \hat\boldH          Works OK, but deprecated by the LaTeX book
     \hat\mathbf{H}      Not OK! Output will be incorrect.

Since the output will be wrong, amsmath gives an error message when the
last variant is detected.

---The following kinds of mixed structures worked by happenstance with
   amsmath 1.2, although they should have produced an error message.
   With amsmath 2.0 they will produce an error or warning message.

   [!! NOTE: Potential error messages]

    % Outer \[ \] is redundant

    \[
    \begin{align*}
     ...
    \end{align*}
    \]

    % Outer \begin{equation*} ... \end{equation*} is redundant

    \begin{equation*}\begin{alignat*}{2}
    ...
    \end{alignat*}
    \end{equation*}

    % No printed material is allowed between \begin{equation} and
    % \begin{split}:

    \begin{equation*}\left \{
    \begin{split}
     ...
    \end{split}\right .
    \end{equation*}

---diff12.tex is replaced by diffs-m.txt and diffs-c.txt, with the
   latter moving to the amslatex/classes area.

---Added an "?" option which gives some information about the available
   documentation.

---The amsmath definitions for matrix, pmatrix, and cases are
   incompatible with the plain-TeX syntax for \pmatrix, \matrix, and
   \cases, which are used occasionally by some authors in LaTeX
   documents. In version 2.0 the error messages resulting from the
   plain-TeX syntax have been made more intelligible.

---If you need the boldsymbol facilities of the amsbsy package, use of
   the "bm" (boldmath) package is recommended instead for new documents.
   The amsbsy package is retained for compatibility with existing
   documents. If you have a recent version of LaTeX (1998 or newer) you
   already have the bm package; otherwise you may need to get it from
   CTAN. (It is not an AMS package.)

---\iint\nolimits: Fixed poor placement of subscript (also \iiint,
\idotsint, etc).

---\varinjlim, \varprojlim, \varliminf, \varlimsup: Default to
\displaylimits instead of nolimits.

---Fixed alignedat so that it doesn't take the first token of its
   contents and try to interpret it as a number.

---Leave text version of \dots and \ldots unchanged.

---Changed \numberwithin so it no longer assumes previous definition of
   \thesomething contained no prefixes.

---\mathbf{\Gamma}: Leave cap Greek letters alone instead of converting
   them from variable (fam 7) to fixed (fam 0). \mathbf{\gamma} still
   fails---but that's a math font problem.

---\mathindent is aliased to \@mathmargin so that when the fleqn option
   is used, users can reset it as the LaTeX book advertises.

---With the showkeys package: Corrected loss of marginal notes when
labels occurred inside an align environment.

---Carried over some tweaks (\bmod, \right/leftarrowfill) from the 1996
   version of plain.tex.

---Adjusted spacing of overarrow@ and underarrow@ to allow more room for
   larger cmsy arrowheads.

---Corrected spurious "overfull \hbox" warnings for \xrightarrow.

---Corrected poor spacing for \xleftarrow.

---Removed the \leavevmode in \smash which caused trouble for some
   applications (e.g., the crop package) that expected the original
   LaTeX definition.

---Changed \def to \newcommand/\newenvironment where appropriate.

---Use \sqrtsign instead of \@@sqrt (but include a backward
   compatibility hack for the latter).

---Left brace in \env{cases} environment would fail to work in
   certain circumstances: Fix by using \lbrace instead of \{.

---Use \ignorespacesafterend where applicable instead of
   \global\@ignoretrue.

---Protected commands in the definition of \theequation were
   incorrectly expanded by the subequations environment when copying
   the definition to \theparentequation: Fix by using \protected@edef.

---Spurious extra space following punctuation at that end of a display:
   In \math@cr, \math@cr@@, etc, use \iffalse{\fi instead of simply { to
   keep an unwanted mathord atom from being added at the end of the
   current math list; added \endmultline@math to work around a similar
   sort of problem specific to the `multline' environment.

---Various wrong results or no effect for \displaybreak inside "align",
   "alignat", etc. Resetting \dspbrk@level in the \everycr of
   \@display@init cleared most of these up.

---Changed \displaybreak to issue an error message if enclosed in boxing
   environment that will keep it from having any effect.

---Turned off \displaybreak during the measuring phase of multline.

---Fixed some numbering problems with multline and multline* and error
   for use of \tag.

---Use \@gtempa instead of \@tempa where assigned globally (standard
   save stack precaution).

---Save and restore \column@ to keep aligned from screwing up the column
   counting of a parent align environment. Made \column@ assignments
   uniformly global, except in a couple of places where the risk of side
   effects seemed too great.

---Error recovery for misspelled '\end{multline}' was not very helpful.
   Improve \collect@body along lines suggested by Hellström.

---Fixed up certain number placement problems with align

---Add \alignsafe@testopt to work around a LaTeX bug: when a nested
   alignment environment that takes an optional argument has an empty
   first cell (i.e., begins with an &) LaTeX's optional argument
   scanning screws up the alignment state.

---Add `mathdisplay' environment (internal use) to correct several
   problems of \[ \] and the `equation' environment arising from the
   previous implementation as a degenerate case of `gather'.

---It is possible now to use \eeq as an abbreviation for \end{equation}
(one of the consequences of the preceding change). But still not \eal
for \end{align} or certain other display structures.

---Reorganize `split' internal calling sequence to go along with the use
   of `mathdisplay' in \[ \] and `equation'.

---Suppression of LaTeX error messages during measuring phase made
   primitive TeX errors harder to understand; stop suppressing. (As a
   result, users will sometimes get redundant error messages now.)
   Remove obsolete Sb, Sp environments again.

---The file amsintx.dtx was removed from the distribution pending
   further development.

---Remove the \ifinany@ switch, use \spread@equation instead to achieve
   the same ends.

---Remove unbracefonts@ function, no longer needed after changes in
   math accent handling.

---Got rid of the special trap for '^x that had been carried over from
AMS-TeX.

---Made \overline, \doteq, \longrightarrow, etc, robust.

---Changed \relbar to use \std@minus---otherwise \underleftrightarrow
works poorly in a \DeclareMathOperator definition.

---Use \new@ifnextchar in matrix, pmatrix, cases so that \\<newline>[x]
doesn't trigger an error.

---Bug fix for nested use of \label inside minipage inside equation.

---Add minalignsep after every second column in aligned, for consistency
with align.

========================================================================
Changes in amsmath 1.2 [January 1995]

---Name change; relation to the "amsfonts" package

In version 1.1 of AMS-LaTeX, the name of this package was "amstex". The
new name is "amsmath". The amstex package automatically invoked the
amsfonts package as well; the amsmath package does not.

---Adapted for LaTeX2e

Old method of invocation:

  \documentstyle[amstex]{article}% LaTeX 2.09

New method of invocation:

  \documentclass{article}
  \usepackage{amsmath}

---Handling of options intlim, nosumlim, nonamelm, righttag, ctagsplt

Old usage:

  \documentstyle[amstex,righttag,intlim]

New usage:

  \usepackage[reqno,intlimits]{amsmath}

Several option names were changed (mainly, they are no longer restricted
to eight characters):

  intlim   -> intlimits
  nosumlim -> nosumlimits
  nonamelm -> nonamelimits
  righttag -> reqno         [for consistency with "leqno"]
  ctagsplt -> centertags

---Character @ is no longer used as a special command prefix

Certain commands in the amstex pkg started with "@" instead of "\". This
special usage has been discontinued, except for the amscd package, and
then only within the CD environment. Practically speaking, this means
primarily that it is no longer necessary to use doubled @@ to get a
single printed @ character (e.g., in e-mail addresses).

---The @, and @! micro-spacing commands are no longer provided

As a consequence of the @ character change, "@," and "@!" are no longer
recognized spacing commands. An \mspace command is provided that can be
used instead; see the AMSmath User's Guide.

---Extensible arrow commands @>>> and @<<<

The commands @>>> and @<<< are no longer available [except in the CD
environment of the amscd package]; alternative commands \xleftarrow and
\xrightarrow are provided by the amsmath package. The sub and
superscripts are given through an optional resp. mandatory argument, for
example

  X\xleftarrow{b}Y                  % superscript "b" only
  X\xrightarrow[\alpha]{\beta}Y     % sub alpha, sup beta

---The command \bold has been superseded by the command \mathbf, as the
latter is now the standard name provided by LaTeX for this purpose.

---The commands \newsymbol, \frak, \Bbb are no longer available because
the amsfonts package is not loaded by amsmath. In any case those
commands now have new names---\frak -> \mathfrak, \Bbb -> \mathbb, etc.
See the amsfonts documentation for further details.

---The amsmath package provides \lvert and \rvert to use for vert-bar
symbols when they act as delimiters (compare \langle, \rangle for
angle-bracket delimiters). Commands \lVert and \rVert are likewise
provided instead of \| for paired-delimiter use of the double-vert
symbol. Use of | and \| for paired delimiters can lead to incorrect
spacing in rare cases. Further discussion is found in the AMS-LaTeX
user's guide (amsldoc.tex).

---The ~ command is now left unchanged by amsmath; the change
that makes it remove a redundant preceding or following space character
is now done only by AMS documentclasses (in version 1.1 this was done by
the amstex package).

---The following rarely used commands are removed to the amsxtra
package: \accentedsymbol, \sphat, \spcheck, \sptilde, \spdot, \spddot,
\spdddot, \spbreve, \@))), \@(((.

---The six generalized fraction commands \over, \overwithdelims, \atop,
\atopwithdelims, \above, \abovewithdelims are deprecated and produce
warning messages. Their functionality can be obtained through \frac,
\binom, and \genfrac instead. See amsldoc.tex and technote.tex for
further details.

---The \fracwithdelims command is gone, as \genfrac provides
equivalent functionality (and a little more).

---The optional argument of \frac that allowed changing the thickness of
the fraction line is gone. That functionality is now provided only
through \genfrac: the need to change the line thickness is so rare in
practice that it seems better not to burden the ubiquitous \frac command
with the somewhat time-consuming look-ahead process required for an
optional argument. I.e., this change will contribute in a small way to
making your documents run faster.

---The commands \lcfrac and \rcfrac for left or right alignment of
continued fraction numerators are gone; they are replaced by an optional
argument of the \cfrac command.

---A new command \DeclareMathOperator is provided for defining new
operator names:

\DeclareMathOperator{\Tr}{Tr}
\DeclareMathOperator*{\xlim}{x-lim}

The * form makes the operator name produce limit-style sub and
superscripts, like \max or \lim. This is now the preferred method,
instead of using the old command \operatorname (which is, however,
retained for now). The command \operatornamewithlimits has been renamed
\operatorname*. These commands now can also be obtained through a
separate package amsopn, so it's not necessary to load the entire
amsmath package just to get that feature.

---Environments "Sb", "Sp" retired.

The environments Sb and Sp for multiline subscripts have been replaced
by a single command \substack, used as follows:

\sum_{\substack{first line\\second line}}

This command can be used equally well in a subscript or superscript, and
provides better vertical positioning (as compared to Sb, Sp) if a
multiline subscript is placed on the side, as perhaps for an integral.
There is also a slightly generalized alternative, an environment
subarray that allows you to specify either centering or left alignment
for the contents:

\sum_{\begin{subarray}{l}first line\\second line\end{subarray}}

---New command \nobreakdash

A command \nobreakdash is provided to suppress the possibility of a
linebreak after the following hyphen or dash. For example, if you write
"$p$\nobreakdash-adic" then a linebreak will never be taken between the
hyphen and the "adic".

---The placement of equation numbers has been substantially improved for
align, gather, and split. Numbers will now never overlap on top of the
equation body (as far as we can ascertain), and they are much less
likely to be shifted up or down unnecessarily when there is actually
adequate space to leave the number in the normal place. In a few
remaining cases, an equation number will be shifted unnecessarily
because technical complications make accurate measurement of the
available room too difficult; for those cases a \raisetag command is
provided that allows you to manually adjust the vertical position of the
equation number.

---The [xx]align[at] family of environments has been thoroughly revised:
now the xalignat environment is gone, as its function has been merged
into the align environment (it's no longer necessary to specify how many
side-by-side structures, as was required for xalignat, because align
automatically handles any number of them). Similarly, the xxalignat
environment has been replaced by an environment flalign that doesn't
require you to specify how many side-by-side structures will be needed.
Certain numbering problems (presence of an equation number when it
should be absent, or vice versa) have also been cleared up.

(Thanks to David M. Jones for his substantial [volunteer] work behind
this change and the preceding one.)

---The alignedat environment was changed to take two arguments rather
than one: a mandatory argument (as formerly) specifying the number of
align structures, and a new optional one specifying the placement of the
environment (parallel to the optional argument of aligned). However,
aligned is simpler to use, allowing any number of aligned structures
automatically, and therefore the use of alignedat is deprecated.

---The seldom-used command \oldnos is gone; if you need it, you should
consult the LaTeX documentation on using fonts (e.g., fntguide.tex) to
find out how to construct an equivalent command.

---A new subequations environment causes all numbered equation
environments within its scope to be numbered (4.9a) (4.9b) (4.9c) etc.,
if the preceding numbered equation was 4.8. A \label command immediately
after \begin{subequations} will produce a \ref of the parent number
`4.9', not `4.9a'. The counters used by the subequations environment are
parentequation and equation and standard uses of \addtocounter,
\setcounter, etc., are possible with those counter names.

---The amsmath package (unlike amstex) respects the setting provided by
the documentclass for putting equation numbers on the right or the left.
[Technical note: a documentclass that has leqno as the default should
explicitly pass that option to the amsmath package with
\PassOptionsToPackage in order for it to be effective.]

---The fleqn option for left-aligned instead of centered equations is
now supported (thanks to David M. Jones).

************************************************************************
The remainder of this file discusses some changes that do not directly
pertain to the amsmath package but to the parent distribution known as
"AMS-LaTeX".

========================================================================
Changes in AMS-LaTeX 2.0

---The AMS-LaTeX User's Guide (amsldoc.tex) is split up into amsldoc.tex
and amsthdoc.tex, with the latter moving into the "classes" area.

---The file amslatex.faq was split into amsmath.faq and amsclass.faq.

---The file amslatex.bug was done away with; most of the information was
merged into diffs-m.txt, diffs-c.txt, amsmath.faq, and amsclass.faq.

========================================================================
Changes in AMS-LaTeX 1.2

---Adapted for LaTeX2e

AMS-LaTeX 1.0 and 1.1 were designed to work with LaTeX 2.09, which
became obsolete in 1994 with the appearance of "LaTeX2e". AMS-LaTeX 1.2
has been extensively adapted to take advantage of various features of
LaTeX2e. It is no longer a separate TeX format---i.e., it does not need
to be invoked by a separate "amslatex" command.

---LaTeX 2.09 font commands (\bf, \it, etc)

Pre-existing documents will for the most part continue to work fine
without requiring any changes. However, depending on the installation
options used for your copy of AMS-LaTeX 1.1 you may need to update the
options list of the \documentstyle command by adding newlfont, for
example:

  \documentstyle[newlfont]{amsart}

---The packages amsfonts, amssymb were moved to the AMSFonts
distribution. They used to be included in the AMS-LaTeX distribution for
pragmatic reasons but their natural home is with the AMSFonts
distribution.

---Package amstex renamed to amsmath

The amstex package has been renamed amsmath. The old name `amstex' came
from the fact that version 1.0 was a more or less straight port into
LaTeX of selected portions from the macro package AmS-TeX written by
Michael Spivak, but the historical origins of the package are likely of
less interest to the general usership---especially looking to the
future---than a straightforward declaration in the name `amsmath' of the
sort of features that are provided.

Another important reason for the name change was to make possible some
progress that would be out of the question (because of the impact on
existing documents) if the name `amstex' were retained. For example,
unlike amstex, amsmath doesn't automatically load the amsfonts package,
as that package was moved out to the AMSFonts distribution as described
above. If this change were not accompanied by a name change, many
existing documents would have to be updated by hand (adding
\usepackage{amsfonts}) in order to run without error. A frozen version
of amstex.sty is provided for processing pre-existing documents; it
won't have active maintainence henceforth except for bug fixes. For new
documents, authors should use the amsmath package.

Therefore, "\usepackage{amstex}" is incorrect usage---do not rely on the
1994 edition of `The LaTeX Companion' in this respect (unless you obtain
the errata for Chapter 8).

---New documentclass amsproc

A new documentclass amsproc was added for collections of articles, such as
the proceedings of a conference.


==> amsmath/manifest.txt <==
README.txt
amsbsy.dtx
amsbsy.ins
amsbsy.pdf
amscd.dtx
amscd.ins
amscd.pdf
amsgen.dtx
amsgen.ins
amsgen.pdf
amsldoc.pdf
amsldoc.tex
amsmath.dtx
amsmath.ins
amsmath.pdf
amsopn.dtx
amsopn.ins
amsopn.pdf
amstex.sty
amstext.dtx
amstext.ins
amstext.pdf
amsxtra.dtx
amsxtra.ins
amsxtra.pdf
diffs-m.txt
subeqn.pdf
subeqn.tex
technote.pdf
technote.tex
testmath.pdf
testmath.tex


==> colortbl/README.txt <==
The colortbl package:

   Add colour to LaTeX tables. Requires array and color packages.
   Process colortbl.ins to produce the package file colortbl.sty.
   Process colortbl.dtx to get the documentation (this requires
   longtable hhline and dcolumn from the standard `tools'
   distribution.)


==> graphics/changes.txt <==
This file lists changes to the LaTeX2e files in reverse chronological order.
It is provided for convenience only.  It therefore makes no claims to
completeness or accuracy and it contains some references to files that
are not part of the distribution.
=======================================================================

================================================================================
All changes above are only part of the development branch for the next release.
================================================================================

#########################
# 2022-11-01 Release
#########################

2022-07-25  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* mathcolor.dtx (section{The Implementation}):
	Avoid ending an alignment cell prematurely when hitting an
	& during scanning (gh/901)

#########################
# 2022-06-01 Release
#########################

2022-03-10  Phelype Oleinik  <phelype.oleinik@latex-project.org>

	* graphics.dtx:
	Use \set@curr@file@nosearch to avoid premature inclusion of path
	from \cs{graphicspath} (gh/776).

2022-01-06  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* mathcolor.dtx:
	Support \mathcolor to correctly color parts of formulas without
	spacing problems. This command is *only* supported in math mode.

2021-12-07  Ulrike Fischer <Ulrike.Fischer@latex-project.org>

	* color.dtx: Remove stray spaces after change for xcolor/gh/10}

#########################
# 2021-12-14 Release
#########################

2021-12-07  Ulrike Fischer <Ulrike.Fischer@latex-project.org>

	* color.dtx: Remove stray spaces after change for xcolor/gh/10}

#########################
# 2021-11-15 Release
#########################

2021-09-27  David Carlisle  <David.Carlisle@latex-project.org>

	* color.dtx: use \@backslashchar color rather than \string\color to
	generate internal csnames, to avoid relying on the current setting
	of \escapechar

2021-09-16  David Carlisle  <David.Carlisle@latex-project.org>

	* graphicx.dtx: Add an alt key to \includegraphics gh/651

2021-08-13  David Carlisle  <David.Carlisle@latex-project.org>

	* longtable.dtx: ensure \ext@table is defined (gh/g37)

2021-08-11  David Carlisle  <David.Carlisle@latex-project.org>

	* trig.dtx: correct csname for 180 \@clxxx not \@clxx

#########################
# 2021-06-01 Release
#########################

2021-03-04  Phelype Oleinik  <phelype.oleinik@latex-project.org>

	* graphics.dtx: fix loading gzipped .(e)ps graphics files.

2021-03-05  David Carlisle  <David.Carlisle@latex-project.org>

	* grfguide.tex: Remove the example of calling zcat via the
	backtick special in dvips which has not worked for many years
	for security reasons.  dvips directly supports zip
	uncompression, and does not allow arbitrary shell commands to
	be executed via \special{`command..}

2021-03-03  Phelype Oleinik  <phelype.oleinik@latex-project.org>

	* graphics.dtx: Avoid warning when loading a file using a generic rule (gh/516).

2020-12-05 Ulrike Fischer <Ulrike.Fischer@latex-project.org>

	* graphics.dtx: fix missing default in quiet key.


#########################
# 2020-10-01 Release
#########################

2020-08-21  Phelype Oleinik  <phelype.oleinik@latex-project.org>

	* graphics.dtx: add additional trial with known extensions if
	the supplied filename+extension exist, but the extension is
	not a known file extension (gh/355).

2020-08-21  David Carlisle  <David.Carlisle@latex-project.org>

	* grfguide.tex: replace a.ps and a.pdf by a.eps gh/357

2020-08-13  David Carlisle  <David.Carlisle@latex-project.org>

	* graphics.dtx: Normalise \endlinechar while reading files gh/286

2020-08-09  David Carlisle  <David.Carlisle@latex-project.org>

	* graphics.dtx: Move viewport and trim code from graphicx to graphics.

2020-05-28  David Carlisle  <David.Carlisle@latex-project.org>

	* lscape.dtx: delay saving \cs{@makefcolumn} gh340

2020-02-24  Ulrike Fischer <Ulrike.Fischer@latex-project.org>
	* color.dtx: corrected a tests, graphics/3635

#########################
# 2020-02-02 Release
#########################

2019-11-30  David Carlisle  <David.Carlisle@latex-project.org>

	* graphics.dtx: proteced definitions gh/208
	* graphicx.dtx: proteced definitions gh/208

2019-11-23  David Carlisle  <David.Carlisle@latex-project.org>

	* color.dtx: Made commands robust gh/208


#########################
# 2019-10-01 PL 2 Release
#########################

2019-11-03  David Carlisle  <David.Carlisle@latex-project.org>

	* graphics.dtx: add additional trial with known
	extensions if supplied filename has a . but the file is not found
	(gh/204)

2019-10-08  David Carlisle  <David.Carlisle@latex-project.org>

	* graphics.dtx: fallback definitions of \set@curr@file etc added

#########################
# 2019-10-01 Release
#########################

2019-07-01  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* graphics.dtx (subsection{Graphics Inclusion}):
	Support UTF-8 and space in graphic files.

#########################

2017-06-25 Joseph Wright <latex-bugs@latex-project.org>

        * New decodearray key, adopted from older pdftex.def

2017-05-31  David Carlisle, Joseph Wright <latex-bugs@latex-project.org>

	* graphics.dtx: Generalize bounding box reader for use in other formats than EPS
	* graphicsx.dtx: Additional options, moved from pdftex.def


2017-04-14  David Carlisle  <latex-bugs@latex-project.org>

	* graphics.dtx: modify \Gscale@box for math mode usage
	https://github.com/latex3/graphics-def/issues/6

2017-03-17  David Carlisle  <latex-bugs@latex-project.org>

	* graphics.dtx: add \leavevmode to \includegraphics
	so that \everypar is cleared. (The \leavevmode in \Gin@setfile is
	too late for this use, but has been left for compatibility.)

2016-12-23  David Carlisle  <latex-bugs@latex-project.org>

	* grfguide.tex: fix the a.ps example file to match the Bounding box
	change from 2014 (Rolf Niepraschk)

2016-11-18  David Carlisle  <latex-bugs@latex-project.org>

	* grfguide.tex: Updates to drivers section, and add a note about xcolor.

2016-10-09  David Carlisle  <latex-bugs@latex-project.org>

	* graphics.dtx: Avoid arithmetic overflow on very small lengths
	eg 5sp/2sp https://tex.stackexchange.com/q/328825

2016-08-11  David Carlisle  <latex-bugs@latex-project.org>

	* rotating.dtx: Fix name of examples file reference in the
	documentation (rotex.tex not examples.tex)

2016-07-10  David Carlisle  <latex-bugs@latex-project.org>

	* graphics-drivers.ins: stop generating dvips.def
	(moved to graphics-def)

2016-06-17  David Carlisle  <latex-bugs@latex-project.org>

	* drivers.dtx: guards for contributed packages and plain TeX.

2016-06-02  David Carlisle  <latex-bugs@latex-project.org>

	* graphics.dtx, color.dtx, drivers.dtx: add pagesize special support to dvips
	option to match pdftex behaviour and add setpagesize and
	nosetpagesize options to color and graphics packages to enable or
	disable this feature for all drivers.

2016-05-22  David Carlisle  <latex-bugs@latex-project.org>

	* rotating.dtx:  add from rotating distribution
	* rotex.tex:  add from rotating distribution (was example.tex}
	* cat.eps:  add from rotating distribution
	* grfguide.tex: list the rotating package.

2016-05-09  David Carlisle  <latex-bugs@latex-project.org>

	* graphics.dtx, color.dtx: add dvisvgm option (Till Tantau)

2016-01-04  David Carlisle  <latex-bugs@latex-project.org>

	* drivers.dtx: dvips can deal natively with compressed eps
	(was in texlive's graphics.cfg)

2016-01-03  David Carlisle  <latex-bugs@latex-project.org>

	* graphics.dtx, color.dtx: add luatex option. (luatex.def to be
	distributed separately.)

	* trig.dtx: make pre-calculated trig values expand to digits
	rather than use \chardef

2015-12-30  David Carlisle  <latex-bugs@latex-project.org>

	* drivers.dtx: dvips can deal natively with compressed eps
	(was in texlive's graphics.cfg)

2015-04-02 Joseph Wright <latex-team@latex-project.org>

	* Update CTAN link in README

2015-03-27    David Carlisle  <latex-bugs@@latex-project.org>

       * Updating copyright notices etc

2014-11-07 Joseph Wright <latex-bugs@latex-project.org>

       * Rename 00readme.txt to README (named README.txt in the development
         repository)

2014-10-28    <Frank.Mittelbach@latex-project.org>

	* drivers.dtx, graphics.dtx, graphicx.dtx, keyval.dtx, trig.dtx:
	Fixed typos in documentation found by Karl Berry.

2014-10-14    <Frank.Mittelbach@latex-project.org>

	* graphics.dtx: Fixed typo in error message.

2014-05-08    David Carlisle  <david.carlisle@latex-project.org>

	* keyval.dtx: Revert change to {} parsing.


2014-04-26    David Carlisle  <david.carlisle@latex-project.org>

	* grfguide.tex: Changes to allow generation of grfguide.pdf via
	pdflatex: include a.pdf in a filecontents environment and adjust
	examples to use a modified bounding box starting at 0 0 rather
	than 100 100.


2014-04-25    David Carlisle  <david.carlisle@latex-project.org>

	* showkeys.dtx: \leavemode and \long added for
          graphics/1521, graphics/4296

	* keyval.dtx: add \long on internal parsing macros to allow \par
	in values, Only strip one {} group not two from values.
	graphics/3446

2014-04-23    David Carlisle  <david.carlisle@latex-project.org>

	* color.dtx: Add \nopagecolor, graphics/3873

	* drivers.dtx: Add \nopagecolor, graphics/3873

2006-02-20 Morten Hoegholm <latex-bugs@latex-project.org>

	* graphics.dtx: Added demo option in graphics.

2005-11-14 Morten Hoegholm <latex-bugs@latex-project.org>

	* 00readme.txt: Updated to reflect the changes.

	* color.dtx:  Added support for dvipdfmx and XeTeX.

	* Makefile: Remove pstcol and add graphics-drivers.ins.

	* graphics-drivers.ins: New file for installation of driver files.

	* grfguide.tex: Updated documentation to reflect changes in the
	distribution of driver files. Added dvipdfmx and XeTeX to list of
	options.

	* graphics.ins: Removed pstcol (pr/3735) and driver files
          installation.

	* graphics.dtx: Added support for dvipdfmx and XeTeX.

2004-10-21 Rainer Schoepf <latex-bugs@latex-project.org>

	* grfguide.pdf: Added creation of this file, from grfguide.ps.

2001-07-07 Chris Rowley <latex-bugs@latex-project.org>

        * graphics.dtx:

        Made \rotatebox long (not previously done for graphics/2908)

2001-06-20 Chris Rowley <latex-bugs@latex-project.org>

        * pstcol.dtx:

        Added redefinitions for PSTricks (graphics/3233)

2001-06-07 Chris Rowley <latex-bugs@latex-project.org>

        * graphics.dtx:

        Extended documentation of \DeclareGraphicsExtensions
        (graphics/3228}

1999-02-17 David Carlisle <latex-bugs@latex-project.org>

        * dvipdfm.def: lppl (Agreed with Mark Wicks)

1999-02-16 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.tex: lppl

        * graphics.ins: lppl

        * epsfig.dtx: lppl

        * textures.def: lppl (Agreed with Art Ogawa)

        * drivers.dtx: lppl

        * lscape.dtx: lppl

        * pstcol.dtx: lppl

        * color.dtx: lppl

        * graphicx.dtx: lppl

        * 00readme.txt: lppl

        * graphics.dtx: lppl

1999-01-13 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.tex: dvipdfm and unknownkeysallowed options.

        * drivers.dtx: documentation corrections.

        * color.dtx: dvipdfm option

        * graphics.dtx: dvipdfm option

        * dvipdfm.def: (from Sebastian) For dvipdfm dvi->pdf driver.

1999-01-10 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: don't generate .def files for unsupported
          drivers

        * graphicx.dtx: new option (passed to graphicx)

        * keyval.dtx: new options to not generate error on unknown
          keys.

1999-01-08 David Carlisle <latex-bugs@latex-project.org>

        * pdftex.def: new version (from https://www.tug.org)

1999-01-07 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: \Gscale@box@dd(dd) made long. graphics/2908
         \@makeother\- added. graphics/2846

1999-01-07 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: \Gscale@box@dd(dd) made long. graphics/2908
         \@makeother\- added. graphics/2846

1999-01-07 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: \Gscale@box@dd(dd) made long. graphics/2908
         \@makeother\- added. graphics/2846

1998-10-30 David Carlisle <latex-bugs@latex-project.org>

        * vtex.def: new version from micropress

1998-06-05 David Carlisle <latex-bugs@latex-project.org>

        * pdftex.def: update for more recent pdftex (from Sebastian).

        * keyval.dtx: make keyval safe if \@tempc is an \if (As
        happens if you load amsmath and color packages, in that order)

1998-05-27 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.tex: vtex option

        * color.dtx: vtex option

        * graphics.dtx: vtex option

        * vtex.def: Add file (supplied by MicroPress, Inc).

1998-05-03 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: update of dvipsone.def from Berthold Horn.

1997-11-10 David Carlisle <latex-bugs@latex-project.org>

        * trig.dtx: Remove an ancient email address of mine.

        * keyval.dtx: CHANGE so that # may appear in <value>s without
        needing to be doubled. NOTE This will require a change if
        anybody has used the comand= key in graphicx, the only key
        currently distributed likely to require # in its argument.  A
        setting such as `command = uncompress ##1' now will need
        changing to just use one #.  Also fix brace handling so a
        value of {abc}{xyz} is correctly handled. (Old version passed
        abc{xyz}).  Remove an ancient email address of mine.

1997-09-09 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: Comment out generation of oztex.def.

        * graphics.dtx: [oztex] == [dvips]

        * color.dtx: [oztex] == [dvips]

        * drivers.dtx: merge oztex and dvips support (for oztex 3.x).

1997-09-02 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: allow TAB in BoundingBox
          comments. graphics/2587

1997-06-17 David Carlisle <latex-bugs@latex-project.org>

        * textures.def: New one from Arthur Ogawa.

1997-06-09 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Initialise ext= key to empty, so type= may be
        used without specifying ext, for Sebastian.

1997-06-07 David Carlisle <latex-bugs@latex-project.org>

        * Makefile: pdftex.def

        * grfguide.tex: pdftex option

        * 00readme.txt: pdftex.tex driver file

        * color.dtx: pdftex option

        * graphics.dtx: pdftex option

        * pdftex.def: add this file for Han The Thanh's TeX variant.

1997-02-20 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: dvipdf missed out. graphics/2420

1997-01-07 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Make errors just info messages to the log in the
        monocrome option. graphics/2350

1996-12-12 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: new dvipsone eps code (Code from Berthold Horn)

1996-12-09 David Carlisle <latex-bugs@latex-project.org>

        * 00readme.txt: Remove grfguide.ps (it's in latex/doc on ctan)

        * Makefile: Remove grfguide.ps (it's in latex/doc on ctan)

        * grfguide.tex: Assorted improvements.

1996-11-18 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Minor changes to dvipdf.def (Sergey Lesenko).

1996-11-05 David Carlisle <latex-bugs@latex-project.org>

        * epsfig.dtx: Support active ! for graphics/2302

1996-11-02 David Carlisle <latex-bugs@latex-project.org>

        * 00readme.txt: add old docstrip warning.

1996-10-31 David Carlisle <latex-bugs@latex-project.org>

        * textures.def: add pstricks compatibity code from original
                        textures.def

        * drivers.dtx: tcidvi code supporting viewport/trim/clip.

        * graphicx.dtx: viewport/trim code now saves original bb
          coords.

        * color.dtx: add dvipdf

        * graphics.dtx: add dvipdf

        * drivers.dtx: add dvipdf (after code from Sergey Lesenko).

1996-10-30 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: add truetex and tcidvi drivers.  Add literal
        postscript specials to drivers that support it.  Add RGB
        (0-255 integer rgb) model to all drivers.

        * graphics.ins: add truetex (Kinch) and tcidvi (Scientific
        Word) drivers.

1996-10-29 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: new style for docstrip 2.4.

        * grfguide.tex: Describe new options, improve descriptions of
        \graphicspath (for graphics/2294) and \DeclareGraphicsRule.
        Describe how to add new driver options in a cfg file.

        * graphicx.dtx: Add hiresbb key to \includegraphics.

        * graphics.dtx: Add tcidvi and truetex options, comment out
        some old drivers.  Add hiresbb package option for
        %%HiResBoundingBox.

        * color.dtx: add missing \colors@false to monochrome option.
        Add tcidvi and truetex drivers. Comment out some old drivers.

1996-10-28 David Carlisle <latex-bugs@latex-project.org>

        * pstcol.dtx: clean up documentation a bit.

        * Makefile: Add SCRIPTDIR

1996-09-16 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: add debugshow option, mainly so I can go
        \usepackage[debugshow]{graphics,color} without color
        complaining

        * graphics.dtx: stop infinite loop if requested size is zero
        graphics/2259.

1996-08-05 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Missing % for /2244

1996-06-11 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: pctex32

1996-06-10 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: use \@gtempa not \g@tempa graphics/2090

        * graphicx.dtx: Fix misplaced = in changes
          entry. graphics/2034

1996-05-29 David Carlisle <latex-bugs@latex-project.org>

        * 00readme.txt: Tidy up.

        * graphicx.dtx: Declare it version 1 (no other change).

        * graphics.dtx: Declare it version 1 (no other change).

        * color.dtx: Declare it version 1 (no other change).

        * drivers.dtx: Change arithmetic in dvips' \Ginclude@eps (and
        the identical code for pctex32) to avoid overflow on very
        large posters. (Andreas Schott)

1996-04-11 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Add pctex32 driver file based on code from pti.
        Add support for wmf in Y&Y's dviwindo.

        * epsfig.dtx: allow space after [ in \epsfbox bb argument.
        add `silent' key to \epsfig (ignored).

1996-02-20 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.ps: Bad dvips configuration forcing A4 paper fixed.

        * textures.def: \gread -> \gread@ typo fixed.

        * graphics.dtx: \gread -> \gread@ typo fixed.

        * graphics.ins: dvi2ps dvitops dvilaser dvialw added back to
           the .ins file, so the code gets extracted

1995-12-07 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Remove \showhyphens and \underbar Now all
        commands are colour safe already in the kernel.  CHANGE Add
        \leavevmode to \textcolor so that it works out right at the
        start of a \parbox[t] (and other places)

        * grfguide.tex: Bring up to date.

1995-12-06 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Use \Gin@exclamation to save active !
        problems.  Rename key to keepaspectratio.

        * graphics.dtx: Add \Gin@exclamation for French graphicx
          mainly

1995-12-04 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: New dviwin code after correspondence with
          Hippocrates Sendoukas.

        * graphics.ins: remove textures.def generation

        * textures.def: New version, not generated from drivers.dtx.
        Code supplied by Arthur Ogawa.

1995-11-10 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: New version for concurrent docstrip

        * graphicx.dtx: Support height= and width= better for bitmap
          formats where natural size not known to LaTeX, but known to
          the driver.

        * graphics.dtx: Support height= and width= better for bitmap
          formats where natural size not known to LaTeX, but known to
          the driver.

1995-10-31 David Carlisle <latex-bugs@latex-project.org>

        * lscape.dtx: \StopEventually{\end{landscape}} for
          graphics/1744

1995-09-29 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: Support isoscale code in \Gscale@box@dddd

        * graphicx.dtx: Support new isoscale key for \includegraphics.

1995-09-28 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Add origin key for \includegraphics rotation.

1995-09-27 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Modify \Gin@esetsize to support calc package

        * graphics.dtx: Modify \Gscale@div to support calc package

1995-09-22 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Fix typo in natheight and natwidth keys.

        * drivers.dtx: Fix bitmap support in dvips for graphics/1879

1995-09-21 David Carlisle <latex-bugs@latex-project.org>

        * keyval.dtx: Documentation changes for graphics/1698

1995-09-18 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: (Berthold Horn) Fix up clipping code in Y&Y
          drivers.

1995-09-11 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Fix up named colour support for dvipsone.

1995-09-07 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Merge dvipsone and dviwindo options.

        * grfguide.tex: Document the totalheight key which got omitted
          before.

        * graphics.ins: Remove generation of dviwindo.def

        * drivers.dtx: Fix bounding box spec in dvipsone (should be in
          sp) Remove generation of dviwindo.def: dviwindo option now
          uses dvipsone.def

        * graphicx.dtx: Arithmetic in viewport was wrong. (Michel
          Goossens)

        * graphics.dtx: Merge the two Y&Y options together making
          dviwindo.def obsolete.

1995-08-11 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.tex (section{Colour}): Refer to X Window system in
          the approved manner.

1995-06-26 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Typos fixed in bb.... keys for graphics/1685

1995-06-23 David Carlisle <latex-bugs@latex-project.org>

        * epsfig.dtx: oops. \ifGin@viewport renamed to \ifGin@bbox

1995-06-19 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Add \Gin@PS@raw and \Gin@PS@restored for
         literal PostScript \specials. (cf \pstVerb and \pstverb)

1995-06-16 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: Modify docstrip options for Y&Y drivers.

        * epsfig.dtx: Remove forcing of dvips option (use graphics.cfg
        to force the default driver for your site).  Modify
        \ProvidesPackage usage

        * drivers.dtx: Add \AtBeginDvi around `color2' color define
        \special.  Make Y&Y drivers dvipsone and dviwindo use `color2'
        colour support following mail message from Berthold Horn.

        * color.dtx: Use #1 not ##1 in \DeclareOption, for latex/1557

1995-04-27 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Move \leavevmode earlier in box commands for
        graphics/1512

1995-04-19 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: Add template generation (commented out).

        * drivers.dtx: Remove \Gin@tobp, not needed now.

1995-04-12 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.tex: Fix mention of obsolete syntax, as reported in
        latex/1295

1995-04-11 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Bounding box changes to match graphics.sty.
        Add trim viewport and totalheight keys to \includegraphics.

        * graphics.dtx: Start v0.7: \leavevmode positioning.  Bounding
        box cordinates stored as macros (so can use bp) Make more
        catcodes safe, for binary headers of eps files.

1995-01-03 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: (Chris Hamlin) Spurious #2 deleted in
           dviwindo.def: \def\c@lor@cmyk@#1#2,#2,#3,#4,#5\@@{%

1994-12-15 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: (Denis Roegel) Extra group to keep bb settings
          local.  (Piet van Oostrum) include `.' in \Gin@ext.

1994-12-12 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Add ln (ln03, ln05 etc) support (untested).

        * graphics.dtx: Add ln (ln03, ln05 etc) support (untested).

1994-11-29 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.tex: New \DeclareGraphicsExtensions description.

        * graphicx.dtx: Modify the type and read keys to work with new
          graphics.sty.

        * drivers.dtx: Explicitly mention `.' in all file extensions,
          to work with graphics v0.6.

        * graphics.dtx: Remove Optional argument to
          \DeclareGraphicsExtensions Remove the notion of a
          `separator' and now specify extensions as (eg) .eps rather
          than eps this makes it easier to work with files without
          extension.

1994-11-22 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: add color@vbox, remove a load of stuff now in the
          kernel.

1994-11-16 David Carlisle <latex-bugs@latex-project.org>

        * keyval.dtx: Move the <% plain> docstrip commands which were
          being typeset by mistake (reported by Martin Schroeder)

        * trig.dtx: Move the <% plain> docstrip commands which were
          being typeset by mistake (reported by Martin Schroeder)

1994-11-08 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Add \color@hbox and \color@endbox

1994-11-04 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: add psprint.def (accidentally omitted)

1994-11-02 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: fix catcodes of ctrl-D and \endlinechar when
          reading eps files.

1994-10-27 David Carlisle <latex-bugs@latex-project.org>

        * pstcol.dtx: add gradbegin and gradend colours.

1994-10-24 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: Modify support for ! in \resizebox (Old code
          added to support active ! broke \width etc)
          \DeclareGraphicsRule Check #3 (not #2) is * (Reported by
          Arthur Ogawa).  Missing \expandafter in \Gin@setfile
          (Reported by Arthur Ogawa).

        * drivers.dtx: Missing \the in dvitops \special. Reported by
          Arthur Ogawa.

1994-10-17 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: removed xdvi.def: xdvi now calls
          dvips,monochrome

1994-10-16 David Carlisle <latex-bugs@latex-project.org>

        * trig.dtx: Changed \@xc to \nin@ty (old name clashed with
          some other package)

1994-10-14 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.tex: Minor improvements to my English.

1994-10-07 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Removed out of date table. Added new code for
          pctex drivers submitted by PTI.

1994-10-05 David Carlisle <latex-bugs@latex-project.org>

        * lscape.dtx: converted the old 209 style to dtx form and base
          on graphics package.

        * drivers.dtx: added hsb colour to drivers that support it.

1994-10-04 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Make \definecolor and \DefineNamedColor give an
          Info message if the colour was previously defined.

        * drivers.dtx: Add support for bounding box to pctex drivers,
          remove support for scaling which did not work anyway.

1994-10-03 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Add usenames option.

        * graphics.dtx: Error if no driver specified.

1994-09-29 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Modifications to fit in \DefineNamedColor.
        textures code redone based on mail from Constantin Kahn (Who
        owns a Mac which is and advantage when writing code for
        textures:-)

        * color.dtx (section{Defining Colours}): \DefineNamedColor Add
        this system, after conversations with Constantin Kahn about
        the textures support.

1994-09-21 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx (section{Generic PostScript Colour}): Modify
        textures code, to force trailing .0.

1994-09-19 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: small changes to \pagecolor.

1994-09-15 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Add in pctex drivers from Sebastian.

1994-09-14 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Add fix for footnote bug (should really be in
          ltfloat/ltoutput)

1994-09-13 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx (subsection{Coloured Boxes} New implementation of
          \fcolorbox and \colorbox. Now share code.

1994-09-12 David Carlisle <latex-bugs@latex-project.org>

        * trig.dtx: Improve docstrip handling.

        * keyval.dtx: Improve docstrip handling.

        * color.dtx: Re-organise options, as for graphics package.

        * graphics.dtx (subsection{Options}): Re-organise, so that it
          is more efficient to specify a default option in
          graphics.cfg.

        * graphicx.dtx: Make \includegraphics check for 2nd optional
          arg. Use standard `graphics.sty' form if 2nd arg is there.

1994-07-27 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: Add missing 3rd argument to \InputIfFileExists

1994-07-21 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: documentation changes.

1994-07-20 Sebastian Rahtz <latex-bugs@latex-project.org>

        * drivers.dtx: Fix textures graphics inclusion.

1994-07-20 David Carlisle <latex-bugs@latex-project.org>

        * pstcol.sty: Package modifying pstrics colour interface to
          work with LaTeX colours.

        * graphics.dtx (subsection{Stretching and Scaling}): Support
          active ! for French.

        * drivers.dtx: extensive changes to cope with the new code in
          graphics.dtx and color.dtx.

        * graphics.dtx: Add default rule possibility, so eg a PS
          driver can handle any unknown extension as eps, rather than
          generate an error.

        * color.dtx: Completely new implementation of the internal
          colour commands. Conversion from `user syntax' to `special
          syntax' is now in a separate (driver dependant) command,
          distinct from the commands to define or use colours.

1994-06-10 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: minor change to error texts. (dated 1994/05/14:-)

        * drivers.dtx: (From Sebastian) fix for dviwin.

1994-05-30 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: Rename egraphics to graphicx.

        * testx.tex: new name to match graphicx.

        * graphicx.dtx: Rename from egraphics (8+3).

        * epsfig.dtx: (From Sebastian) Make epsfig default to [dvips]
        RequirePackage{graphicx} not egraphics.  Remove \wlog as now
        done by \ProvidesPackage.

1994-05-13 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Remove all support for the test release of
          LaTeX2e.  Add optional argument to \NeedsTeXFormat to show
          this.  Define new versions of the `kernel' colour commands,
          \color@{begin|end|set}group and \normalcolor. Remove
          redefinition of tabbing commands, now colour-safe in the
          kernel.

1994-05-09 David Carlisle <latex-bugs@latex-project.org>

        * test.tex: Remove `times' package from test.tex. (Not part of
          `base' distribution of LaTeX2e.)

        * color.dtx: improve wording of error messages.

        * drivers.dtx: patch to oztex support from Andrew
          Trevorrow. (via Sebastian)

1994-05-06 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx (subsection{Options}): notdraft renamed again
          to final.

        * drivers.dtx: Replace grot@ by Grot@ throughout.

        * egraphics.dtx: Removed weird and incorrect setting of
          \let\Gin@scalex\@empty and \let\Gin@scaley\@empty that I
          must have added while asleep:-) Now the earlier correct
          settings actually take effect.

        * graphics.dtx: Changed the handling of `missing file' errors.
          If no extension is supplied, each extension in the list is
          tried until a file is found. A File not found error is
          generated if this search fails.  If an extension is
          supplied, only a warning is given if the file does not
          exist. This allows the file to be created `on the fly' eg by
          extracting the file from a tar or zip archive.

1994-04-29 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Removed rotation from drivers.dtx
          documentation, so it can be processed at any site.

1994-04-28 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: added PS rules for Mac drivers

        * graphics.dtx: Improve the wording of error messages.

1994-04-21 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Added missing \ProvidesFile for xdvi and
          dvitops

1994-04-20 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: initialise \Gin@extensions with
          \providecommand so that definitions in the .def file are not
          zapped.

1994-04-18 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Stop \normalfont resetting the
          colour. (\reset@font does still reset the colour. This
          allows \rm to work as expected.  Fix marginpar, so the
          baseline is correctly aligned.

        * README Create initial change log from comments in the README

1994-04-13 David Carlisle <latex-bugs@latex-project.org>

        * notdraft renamed to nodraft

        * zaprotate zapscale renamed to hiderotate hidescale

        * kludges for graphics and colour to work with Feb 1994
          release now automatically included (so colfix.sty gone)

1994-03-23 David Carlisle <latex-bugs@latex-project.org>

        * rotatebox now correctly rotates about the left hand side.

        * spurious spaces in \resizebox removed

        * no BoundingBox error message improved

        * zaprotate and zapscale options added (probably bad names)

        * notdraft option added to cancel a global draft option.

        * Graphics files now listed by \listfiles

        * PS drivers now support \current@ps@color

        * colfix.sty put back until next release of LaTeX2e.

1994-03-09 David Carlisle <latex-bugs@latex-project.org>

        * \reflectbox added.

        * \rotatebox* removed

        * The order of the arguments of \includegraphics corrected

        * \includegraphics[lower-l,lower-r][upper-l,upper-r]{file}

        * \definecolor not \newcolor to define colours


==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> hyperref/ChangeLog.txt <==
2022-22-11 Ulrike Fischer/David Carlisle
    * don't set the pagesize if \mag is different from 1000, see issue #1138 in latex3.
    * avoid error from old labels if hyperref is loaded, issue #261
    * fixed issue #260
    * fixed a nopatch command, issue #258
    * Use protected commands in \contentsline to allow the use of \MakeUppercase, issue #121
    
2022-09-22 Ulrike Fischer/David Carlisle
    * adapt setpagesize option to changes in LaTeX (stockwidth is always defined)
    * Use hooks instead of auxhook package
    
2022-06-20 Ulrike Fischer/David Carlisle
    *  don't redefine \@secondoffive and \@fifthoffive, issue #238
    *  add interface to access some pdf related values unchanged (needed by hyperxmp).

2022-06-13 Ulrike Fischer/David Carlisle
    * add definitions for guillemet (corrects the spelling) and
      use them to follow the LaTeX change.

2022-05-17 Ulrike Fischer/David Carlisle
    * fixed: beamer patch in nameref has to be delayed after
      the class has been loaded. issue #236.

2022-05-16 Ulrike Fischer/David Carlisle
    * fixed: check if \nameref is already defined for compability
      with ltugboat.cls (issue #234)
    * nameref is loaded always and earlier (issue#235)
    * the typexml option has been removed as the package it supports
      no longer exists.

2022-05-13 Ulrike Fischer/David Carlisle

    * added new interface for package authors to create targets for internal
      links
    * allow to suppress sectioning and footnote patches of hyperref
    * removed loading of memhfixc: memoir handles that now by itself.
    * removed an old patch for KOMA before 2001
    * removed compability code for pdftex 1.14
    * remove a test for amsmath before 1999
    * removed an since 2002 unneeded definition for subfigure
    * various patches in nameref can now be disabled by package authors
      by defining a command.
    * the experimental option localanchorname has been deprecated
    * LaTeX 2020-10-01 is required as hooks are used now.
    * \refstepcounter no longer tests for the slide counter as no reason could be found
      for that test.
    * nameref no longer patches \ifthenelse if kernel support is detected.
    * some support for references is done by tex4ht directly and has been removed from
      hyperref
    * unified reference commands, both nameref and hyperref now support
      \ref, \pageref, \Ref, \nameref and \ref*, \pageref*, \Ref*, \nameref*
    * removed older varioref code, a varioref newer than 2019 is now needed.
    * improved support for showkeys.
    * \theHequation is always defined (an not only if the section
      counter is defined)
    * Removed the \contentsline tests, no longer needed as \contentsline
      has now four arguments also in latex.
    * \MakeUppercase and \MakeLowercase work now in bookmarks if the expl3
    support is detected.

2022-02-21 Ulrike Fischer/David Carlisle
    * a pdftex version newer than 1.10 (from 2003) is assumed
    * removed tests for numexpr/dimexpr: etex is now required
    * expand utf8 chars even if they are protected (preparation for
      changes in the format)
    * moved patches for revtex.cls to an external package
    * added a key next-anchor to set the next anchor name.
    * added a command \hyperget to retrieve anchor names.
    * moved the patch for foiltex into an external package
    * removed compability code for latex2html, this is now provided
      by html.sty directly.
    * removed patch for seminar, this is now in the class itself
    * moved (basically unneeded) listings patches to external
    package
    * removed patch for titletoc, is now done by titletoc itself.
    * removed lastpage patch, is no longer used as lastpage supports
    hyperref directly.
    * removed non-e-tex version of \hypercalcbp, e-tex is required
    for hyperref now, removed the now unneeded internal command
    \hypercalcbpdef.
    * removed old, no longer needed fix for frenchb.ldf 2010/08/21 v2.5a
    * removed patches for spanish, they are now in spanish.ldf
    * removed hyperref-langpatches.sty, it is now empty and
    unneeded.
    * removed a fix for varioref which is no longer needed since
    2019.


2021-06-07 Ulrike Fischer/David Carlisle
    * fix colons in label, issue #194

2021-06-05 Ulrike Fischer/David Carlisle
    * handle non-ascii labels, issue #185
    * suppress break points after whatsits issue #187
    * correct longtable check, issue #193

2021-02-27 Ulrike Fischer/David Carlisle
    * rename puenc-greek.def to puenc-greekbasic.def to resolve
      name conflict with a file in greek-fontenc, issue #177
    * some documentation improvements (PR #174)

2021-02-10 Ulrike Fischer/David Carlisle
    * moved the PU-declarations for greek to an extra file
      puenc-greek.ldf and force loading if the options psdextra is
      used.
    * moved definition for \U accent into the cyrillic block.
      So it is only defined if \CYRDZE has been defined previously.
    * Some clarifications in the manual.
    * added \special{dvipdfmx:config C 0x10} to the xetex and
    dvipdfmx driver to avoid problems with links to external files.
      See issue #118.
    * if platex is detected unicode is set to false, issue #171
    * reverted the delayed loading of puenc.def as it breaks
    package options issue #172
    * added a \lastnodetype test to distinguish explict 0pt vskip from no skip
    in \Hy@SaveLastskip issue #167
    * enable setting the pdfversion with the xetex/dvipdfm driver,
    (related: issue #87)


2021-02-08 Ulrike Fischer/David Carlisle
    * moved definitions for \G accent to an extra file
      puenc-extra.def, which can be loaded manually
    * moved the loading of puenc.def so that it can be suppressed
    with pdflatex
    * correct the hspace command in pdfstringdef, so that it
    accepts some calc syntax.

2021-02-07 Ulrike Fischer/David Carlisle
    * renamed the manual to hyperref-doc
    * moved the license of the documentation into the file
    * puenc.def defines cyrillic command, specially \C, only if
      \CYRDZE has been defined previously
    * puenc.def defines greek commands only if
      \textBeta has been defined previously
    * puenc.def defines hebrew command only if
      \hebdalet has been defined previously
    * ntheorem-hyper.sty made an obsolete stub
      as ntheorem has been hyperref-compatible for some years.

2021-02-04 Ulrike Fischer
    * corrected the definition of \begin/\end in \pdfstringdef
    * removed patches for russian, new version is on ctan
    * removed patches for danish, dutch, finnish, portugues, usorbian,
    swedish, slovene, macedonian, ukrainian.
    This doesn't affect the output, but can give warnings in the log until
    the languages files adapt their definitions.
    * removed a outdated patch for \texttilde
    * moved language patches to a extra file for easier handling
    * removed \HyPsd@BabelPatch and the related code as no longer
    needed with a current babel.
    * added Euro to encoding of form field font (issue 145)
    * removed patches for ngerman/german: these are now in babel-german
    * removed patches for french, unneeded according the
    babel-french maintainer.
    * set unicode to true by default for all engines.
    * removed outdated code to fix the first page boxlevel.
    * removed outdated code to fix old ltxcmds code
    * removed outdated code to fix fancyvrb
    * removed code related to /Hid - deprecated in PDF 1.2
    * removed patches for greeknumerals, the code is now in
    babel-greek.
    * added norsk to autoref languages (PR 158)
    * added danish to autoref language (PR 159)
    * corrected french language (PR 160)

2020-01-14 7.00d David Carlisle
    * Test for newer GhostScript releases in dvips output
      https://tex.stackexchange.com/a/524163/1090
    * Delete doc/options.pdf
    * Add start of support for setting pdfversion to 2.0
    * Make the default driver be  hdvips not hypertex
      (matching configuration used in miktex/texlive since at least 2002).

2019-11-10  7,00c David Carlisle
   * adjust vtex guards for issue #108

2019-11-06  David Carlisle
   * don't load hobsub-hyperref,ifpdf,ifluatex,ifxetex,ifvtex
     do load new iftex

2019-10-03  David Carlisle
   * xr-hyper update to match xr

2019-09-28 6.88j Ulrike Fischer
   * reverted fix for issue #97 to solve issue #103

2019-09-28 David Carlisle
   * repository moved to https://github.com/latex3/hyperref

2019-09-27 6.88j Ulrike Fischer
   * corrected default values of fields with non-ascii, issue #49
   * changed default height/width of formfields to
   \normalbaselineskip (issue #84)
   * added definitions for starred \ref,\pageref,\nameref if
     implicit=false is used (issue #100).

2019-09-16 nameref 2.46 Ulrike Fischer
   * added missing test else branch of varioref code.

2019-09-12 6.88i Ulrike Fischer
   * adapted code to new varioref version (suggestions from
     Frank Mittelback

2019-09-12 2.45 nameref.sty Ulrike Fischer
   * adapted code to new varioref version (suggestions from
     Frank Mittelback

2019-06-12 6.88h Ulrike Fischer
   * added code to allow \Hy@DisableOption to escape groups
     https://github.com/latex3/hyperref/issues/97

2019-04-27 6.88g Ulrike Fischer
   * added \mu to psdextra.def
     https://github.com/latex3/hyperref/pull/90
   * removed setting of /Producer from all drivers
     https://github.com/latex3/hyperref/issues/91


2018-12-24 6.88f Ulrike Fischer
   * gobble \thanks in pdftitle
     https://github.com/latex3/hyperref/issues/81

2018-11-30 6.88e Ulrike Fischer
   * added ignorespaces to footnotetext to address
     https://github.com/latex3/oberdiek/issues/50

2018-11-27 6.88d Ulrike Fischer
   * removed wrong producer warning for xetex and (x)dvipdfm(x)
     (issue 76)

2018-11-22 6.88c Ulrike Fischer
   * Added support for pdflinkmargin for xetex (issue 15)

2018-11-17 6.88b David Carlisle
   * Ensure Producer field in PDF shows LuaTeX version with two digits (Ulrike Fischer)

2018-09-30 6.88a  David Carlisle
    * Reorganise README and ChangeLog moving most of README into the manual
      and maintaining README.md as markdown and ChangeLog.txt as text
    * Document NoHyper in the manual (copied from hyperref.dtx) for github issue 55
    *  hyperref.dtx: Add \protected@file@percent for github issue 70
    * Adjust default pdfcreator and add addtopdfcreator key for githb issue 53
    * Use \scdefault not always sc as font shape for frenchlinks, github issue 64.
    * Greek Autoref support, issue #52

2018-04-02  6.87a  David Carlisle
    * 6.87a
    * Silence babel messages in pdfstringdef issue #59

2018-02-06  6.86b  David Carlisle
    * 6.86b
    * Fix packaging of luatex.dtx (reported on tex.sx)
    * Don't include test directory on ctan (still on github)

2017-09-29  6.86a  David Carlisle
    * 6.86a
    * bump version and fix documentation markup
    * fixes to xsl and other minor build adjustments
    * send driver message just to log, issue #9
    * add \and to the list of commands locally made safe in pdf title info, issue #44
    * for issue #50 add pdf source zip from texmf-dist/doc/latex/hyperref-docsrc

2017-09-29  6.85a  David Carlisle
    * 6.85a
    * Make driver auto detect info not message (so just log not terminal) issue #9
    * Make \and locally "; " while making pdf info string issue #44

2017-09-29  6.85a  Ulrike Fischer
    * 6.85a
    * don't define \noboundary as text command / issue 37 (#45)
    * changed default pdfversion from 2 to 5, along the default settings in the current tex systems
    * change with pdfa version to 4 only if the current version is smaller, see issue #38
    * removed \noboundary from puarenc.def, see issue #37
    * Issue #38: change version to 1.4 with pdfa only if it is smaller (#43)
    * changed default pdfversion from 2 to 5, along the default settings in the current tex systems
    * change with pdfa version to 4 only if the current version is smaller, see issue #38
    * issue #25, added  \HyPsd@EscapeTeX#1% to correctly escape non-ascii in heading (#42)
    * code to amend issue #40 (missing pdfhighlight option for xetex/dvipdfmx) (#41)
    * corrected typo in hpdftex.def
    * exchanged code for pdfhighlight by \Hy@setpdfhighlight in hpdftex.def
    * exchanged code for pdfhighlight by \Hy@setpdfhighlight in hluatex.def
    * added \Hy@setpdfhighlight to hdvipdfm/hxetex.def

2017-03-14  6.85a  David Carlisle
    * 6.85a
    * Declare \newtie in PU encoding (composites with \newtie are
      already declared).  Declaring composites with an undeclared accent does
      not work and will be flagged as an error in the next LaTeX release.
    * Modify the regex in pdfremotestartview for github issue 28
      https://github.com/latex3/hyperref/issues/28

2017-01-26  6.84a  David Carlisle
    * 6.84a
    * Fix driver check to allow luatex as well as pdftex in pdf mode.
    * Documentation improvements

2016-06-24  6.83q  David Carlisle
    * 6.83q
    * cleveref support

2016-05-21  6.83p  David Carlisle
    * 6.83p, nameref 2.44, backref 1.39
    * document github support
    * escape Field values (issue #5, thanks to Ulrike Fischer for fix).
    * fix to checkbox/Radio code (issue #6, thanks to Ulrike Fischer for fix).
    * Fix for links in amsmath \text (issue #13)
    * Fix white space at end of line before a theorem (issue #11)

2016-05-18  6.83o  David Carlisle
    * 6.83o
    * merge pull request from H. Yamashita pass driver options to color package.
    * replace call to luatex85 package by new luatex back end option
    * Catalan autoref translation contributed in issue #4

2016-05-05  6.83n  David Carlisle
    * 6.83n
    * Load luatex85 package for luatex compatibility

2012-11-06  6.83m  Heiko Oberdiek
    * 6.83m
    * Option `pdflang': Default is `\relax' that suppresses
      the entry in the PDF catalogue. An empty value (undetermined
      language) is written to the PDF catalogue.
    * Option `pdflang': Checks for well-formedness added
      (if \pdfmatch is available).
    * Option `hyperindex': The latest encapsulating command is repeated
      for the close range entries, if it is not already given. That improves
      compatibility to `xindy'. (Formatting commands remain unsupported.)

2012-10-31  6.83l  Heiko Oberdiek
    * 6.83l
    * Workaround for bug in `frenchb.ldf' 2010/08/21 v2.5a added that
      destroys `\pdfstringdefDisableCommands' in `\AtBeginDocument'.
    * nameref 2.43:
      * Support for theorem names in class `beamer'.
      * Some support for `description' labels in class `beamer', if
        `\label' is inside the optional argument of `\item'.

2012-10-15  6.83k  Heiko Oberdiek
    * 6.83k
    * If `hyperref' is loaded in the document class and `htlatex' is used,
      then `hyperref' passes options for `tex4ht' found in \@documentclasshook
      to `tex4ht'.
    * \hyper@link@ suppresses links with empty target.

2012-10-13  6.83j  Heiko Oberdiek
    * 6.83j
    * PDF forms/hpdftex.def: Field option `calculatesortkey' added
      (pdfTeX/LuateX only) to specify the calculation order for
      calculated fields.
    * Option `pdflinkmargin' implemented for pdfmark drivers.

2012-10-12  6.83i  Heiko Oberdiek
    * 6.83i
    * PDF forms: /CO (calculation order) is set for fields with
      calculations. Only document order is supported currently.
    * pdfmark.def: /Fields is set like in the other PDF form drivers.

2012-10-11  6.83h  Heiko Oberdiek
    * 6.83h
    * If `hyperref' is loaded in the document class, then it misses
      the detection of package `tex4ht' of `htlatex' because it is
      loaded after the documentclass. Therefore another test for
      `\HCode' is added that is defined by `htlatex'.
    * The setting of additional information entries is done globally
      like the other standard options (pdfauthor, pdftitle, ...)
      for the information dictionary. (Bug report:
      http://tex.stackexchange.com/q/75684/16967)

2012-09-27  6.83g  Heiko Oberdiek
    * 6.83g
    * Fix for \hyper@link@.

2012-09-26  6.83f  Heiko Oberdiek
    * 6.83f
    * Option `customdriver' added.

2012-09-24  6.83e  Heiko Oberdiek
    * 6.83e
    * Fix for \hyper@link@.

2012-09-23  6.83d  Heiko Oberdiek
    * 6.83d
    * Table of contents: If the page number is empty, then the
      link is suppressed to avoid tiny link boxes.
    * puenc.def/psdextra.def: Wrong names \(text)capricorn
      renamed to \(text)capricornus (wasysym).
    * hyperref.sty: \hyper@link@ recoded.
    * hpdftex.def: Fix for option `ocgcolorlinks' to prevent removing
      other page resources.
    * LuaTeX: Workaround for LuaTeX bug 773 added that can be triggered
      by \pdfstringdef.

2012-08-21  6.83c  Heiko Oberdiek
    * 6.83c
    * Package `parskip': The changes of \@starttoc of package `parskip'
      2001/04/09 are supported (setting \parskip to zero).
    * Optional page object references added to field annotations.
      (hpdftex.def: only if package `zref-abspage' is loaded.)
    * Bug fix for bug in bug fix of 6.82w. The active `Q' was redefined
      and not restored after usage (breaks package `flexisym').
      (Thanks Dominic J\"anichen and Ulrike Fischer.)

2012-08-18  6.83b  Heiko Oberdiek
    * 6.83b
    * pd1enc.def: \ij and \IJ fixed, now they expand to `ij' and `IJ'
      (these glyphs are not available in PDFDocEncoding).
    * Shorthands of babel deactivated in \hyper@makecurrent (destination names)
      and the destination name of \contentsline.
    * \XeTeXLinkBox with \XeTeXLinkMargin added for XeTeX if the link
      does not contain character glyphs.

2012-08-13  6.83a  Heiko Oberdiek
    * 6.83a
    * Syntax fixes in additions for puenc.def.
      (Thanks Yury Donskoy for bug report.)
    * Fix for option `psdextra'.
    * puenc.def: further additions.

2012-08-11  6.82z  Heiko Oberdiek
    * 6.82z
    * Fix in parent counter lookup, meaning of \@elt is restored
      after usage. (Thanks Victor Ivrii for bug report.)
    * puenc.def: fixes and additions.

2012-08-03  6.82y  Heiko Oberdiek
    * 6.82y
    * Unique destination names: Lookup for parent counters added
      for counters that are defined before hyperref is loaded and
      \theH<counter> is not provided.
    * Fixes: File `psdextra.def` was loaded always with option `unicode',
      restriction of set option `psdextra' was missing. Also the
      catcode was not explicitely set to `letter', when the file is loaded.
      (Thanks Daniel Halperin for bug report.)

2012-07-31  6.82x  Heiko Oberdiek
    * 6.82x
    * nameref 2.42: Definition for \strip@period provided.
      It was removed in 2.41, but it is needed by package `subfig'.

2012-07-30  6.82w  Heiko Oberdiek
    * 6.82w
    * Bug fix in \pdfstringdef: Active characters defined with
      \protected are catched and converted to characters with
      catcode 12 (other).
    * hpdftex.def: Before setting the version number it is checked,
      whether objects are already written. Also \pdfobjcompresslevel
      is disabled for versions < 5.
    * puenc.def: Hebrew letters added.

2012-07-29  6.82v  Heiko Oberdiek
    * 6.82v
    * Bug fix (introduced in 6.82r): Information entries did not
      get written in some drivers (xetex, dvipdfm, ...).

2012-07-28  6.82u  Heiko Oberdiek
    * 6.82u
    * Option `destlabel' and \HyperDestRename added.
    * nameref 2.41:
      * The hook \label@hook is added to \label.
      * \strip@period is fixed (unnecessary addition of \relax)
        and renamed to \NR@strip@period.

2012-07-26  6.82t  Heiko Oberdiek
    * 6.82t
    * Some fixes in PU encoding, especially \textbackslash.

2012-07-25  6.82s  Heiko Oberdiek
    * 6.82s
    * \pdfstringdef: \ensuremath added to avoid warnings
      about "removing `math shift'".
    * backref 1.38: Explicit package dependency for `ltxcmds' added.

2012-07-24  6.82r  Heiko Oberdiek
    * 6.82r
    * Package pifont: \ding in Unicode bookmarks supported.
    * puenc.def: lots of symbols added.
    * New experimental option `psdextra' that loads file `psdextra.def'
      with defines the original short character names (mostly math)
      to the names with prefix `text' because of NFSS.
    * puarenc.def: \noboundary fixed.
    * Definitions of \theH<counter> made global (GL).
    * Bug fix in hpdftex.def for links across the first and second page:
      \Hy@FixNotFirstPage is disabled for package `atbegshi' >= 2011/10/05.
    * backref 1.37:
      * \backrefsetup added.
      * Options `enable' and `disable' added.

2012-05-13  6.82q  Heiko Oberdiek
    * 6.82q
    * \HyNew@float@makebox added for package `caption'
      (feature request from Axel Sommerfeldt).

2012-02-28  6.82p  Heiko Oberdiek
    * 6.82p
    * pdfmark: Missing border color setting for \Acrobatmenu added.
    * dvipdfmx/xetex: Fix for \Acrobatmenu if \@menubordercolor is \relax.
    * Some warnings for entries of the information dictionary added,
      if the driver does not support them.
    * Test file testinfo.tex added that sets all entries of
      the information dictionary.

2012-02-06  6.82o  Heiko Oberdiek
    * 6.82o
    * At the begin and end of an equation an \hbox might be
      present that affects math spacing (for example, if the
      equation starts with an unary minus). By putting \hbox
      in \mathopen/\mathclose, now only a math punctuation at
      the end of the equation will add some space afterwords.
      Environment eqnarray is fixed in a similar way, also
      its anchor position is fixed.

2011-12-06  6.82n  Heiko Oberdiek
    * 6.82n
    * Redefinition of \theHchapter/\theHsection in \appendix
      uses \Hy@AlphNoErr instead of \Alph to provide values
      for the cases unsupported in \Alph.

2011-12-04  6.82m  Heiko Oberdiek
    * 6.82m
    * \...footnotetext commands might contain unbalanced conditionals.

2011-11-21  6.82l  Heiko Oberdiek
    * 6.82l
    * Bug fix in page labels (bug introduced in 6.82a).
    * Field/borderwidth: Also a dimen can be given
      instead of a number with default unit bp.
      (Feature request of GL.)
    * Fix for \TextField and \TextCheckField:
      \leavevmode is inserted before the formular field
      to avoid the error that \pdfstartlink cannot be
      used in vertical mode. (Bug reported by GL.)

2011-11-19  6.82k  Heiko Oberdiek
    * 6.82k
    * The macros \theH<counter> are defined using
      \providecommmand to allow previous definitions
      (feature request from Axel Sommerfeldt).

2011-10-01  6.82j  Heiko Oberdiek
    * 6.82j
    * Patch of \TX@endtabularx modified in order to support
      biblatex's patching (reported by Marc Baudoin).

2011-09-28  6.82i  Heiko Oberdiek
    * 6.82i
    * Internal boolean switches renamed if the boolean switch differs from
      its option. This simplifies the implementation of \Hy@boolkey,
      \IfHyperBooleanExists and \IfHyperBoolean.
    * Package tabularx: Footnote linking is only disabled inside
      environment tabularx.

2011-08-19  6.82h  Heiko Oberdiek
    * 6.82h
    * dvipdfm/xetex: pdfpagetransition, pdfpageduration, pdfpagehidden
      implemented.
    * \IfHyperBooleanExists and \IfHyperBoolean added.
    * The label form of \hyperref[...]{...} does not set
      a broken link if the reference is not defined.

2011-04-17  6.82g  Heiko Oberdiek
    * 6.82g
    * Make use of package `hobsub-hyperref'.
    * Patch for package `ltxcmds' removed by requiring the fixed version
      (see v6.81t).
    * Drivers dvipdfm/xetex: missing \leavevmode added for links.

2011-04-09  6.82f  Heiko Oberdiek
    * 6.82f
    * Definition of \Hy@xspace@end moved to an earlier place.

2011-04-07  6.82e  Heiko Oberdiek
    * 6.82e
    * \xspace without space at end of links and anchors.

2011-03-09  6.82d  Heiko Oberdiek
    * 6.82d
    * dvipdfm/xetex: missing launch actions added for \href.

2011-02-28  6.82c  Heiko Oberdiek
    * 6.82c
    * Fix for references with dvips/breaklinks=true in math mode.
      (Bug found by Gady Kozma).

2011-02-07  6.82b  Heiko Oberdiek
    * 6.82b
    * Fix for class `slides' with option `pageanchors'
      and anchor name shortened if page is not used.

2011-02-05  6.82a  Heiko Oberdiek
    * 6.82a
    * Options `hidelinks', `allcolors' and `allbordercolors' added.
    * \pdfstringdef: \begin, \end, \foreignlanguage catched.
    * Options `pdfpagelabels' and `pageanchor': some support
      for class with its page counters (slide/overlay/note/page) added.
    * Option `pageanchor': Double string escaping removed
      for default setting hypertexnames=true, plainpages=false.

2010-12-16  6.81z  Heiko Oberdiek
    * 6.81z
    * Fix for bug #135 `amsclass: wrong formatting of theorems'
     (thanks to Dan Luecking for his analysis).

2010-12-15  6.81y  Heiko Oberdiek
    * 6.81y
    * Allowing driver tex4ht if XeTeX is running (htxelatex).

2010-12-14  6.81x  Heiko Oberdiek
    * 6.81x
    * Destination names (\hyper@makecurrent) now use
      the original definition of \@arabic to avoid
      trouble with redefined \@arabic (polyglossia/arabic).

2010-12-03  6.81w  Heiko Oberdiek
    * 6.81w
    * Fix for draftmode, because .out file wasn't written.

2010-11-26  6.81v  Heiko Oberdiek
    * 6.81v
    * Fix for driver hpdftex.def (undefined \pdf@draftmode).

2010-11-22  6.81u  Heiko Oberdiek
    * 6.81u
    * Driver hpdftex.def: Use of \pdfdraftmode.
    * Driver pdfmark.def: Math mode respected in links.
    * Some unnecessary code removed in \LT@p@ftntext (GL).

2010-10-30  6.81t  Heiko Oberdiek
    * 6.81t
    * Radio buttons: small fix, escaping values and adding /DV.
    * Temporary fix for \ltx@LocalAppendToMacro until next bundle update.

2010-10-19  6.81s  Heiko Oberdiek
    * 6.81s
    * Version check added for driver files.
    * Field options `altname' and `mappingname' added.

2010-09-25  6.81r  Heiko Oberdiek
    * 6.81r
    * \SpecialDvipdfmxOutlineOpen is set in case of XeTeX.

2010-09-17  6.81q  Heiko Oberdiek
    * 6.81q
    * Broken error messages because of broken \Hy@Error fixed.

2010-09-17  6.81p  Heiko Oberdiek
    * 6.81p
    * Sanitizing (babel shorthands) of anchor names in
      \hyper@anchor and \hyper@anchorstart.

2010-09-16  6.81o  Heiko Oberdiek
    * 6.81o
    * Broken option `pdfborder' fixed (since 6.81n).

2010-09-13  6.81n  Heiko Oberdiek
    * 6.81n
    * New option `driverfallback'. It takes a driver option for
      the case that a driver is not given and cannot be autodetected.
      (Feature request by Markus Kohm.)
    * Unused option `hyperref' removed.
    * Driver options are now `void' options that do not accept any values.

2010-09-11  6.81m  Heiko Oberdiek
    * 6.81m
    * New option `pdfremotestartview'.
    * \href with new optional argument with
      keys `page' and `pdfremotestartview', `pdfnewwindow', `ismap',
      `nextactionraw'.
    * Fix for urls in \href: Prefix 'file:' is not added.

2010-09-11  6.81l  Heiko Oberdiek
    * 6.81l
    * Fix spacefactor corrections of 6.81i for math mode.
    * Fixing GoToR actions if \href contains `file:///' or
      `file://localhost/'.

2010-09-10  6.81k  Heiko Oberdiek
    * 6.81k
    * PDF forms: Missing JavaScript actions added for check boxes,
      push, submit and reset buttons.
    * PDF forms: Warnings are given, if HTML field options are used.

2010-09-04  6.81j  Heiko Oberdiek
    * 6.81j
    * \Hy@EveryPageAnchor fixed to avoid Overfull \hbox warnings
      with some drivers.

2010-09-04  6.81i  Heiko Oberdiek
    * 6.81i
    * Various drivers: Destinations made transparent for \spacefactor.
    * Various drivers: Links made transparent for \spacefactor.
    * Various drivers: Fixes for option `raiselinks' without color.

2010-09-01  6.81h  Heiko Oberdiek
    * 6.81h
    * Fix for clash with package `varioref', that redefines
      \refstepcounter with loss of hyperref's additions.
    * Additions for README.

2010-08-30  Heiko Oberdiek
    * backref 1.36: Typo in warning fixed.

2010-06-18  6.81g  Heiko Oberdiek
    * 6.81g
    * pdfmark: Disabling of \escapechar is removed during reading
      the .out file. With package xkeyval the \pdfmark causes
      lots of character `2' in the output.
    * kvsetkeys: \setkeys is replaced by \kvsetkeys.

2010-06-04  6.81f  Heiko Oberdiek
    * 6.81f
    * Beautifying error text of utf8x.def of \utf@viii@undeferr.
    * pdfmark.def: Avoid \leavevmode and \hbox of \pdf@rect
      for destinations with empty target area. It fixes spacing
      in situations like "\section{A}\hypertarget{foobar}{}\section{B}".
      (Bug detected by Thomas Beuthe.)

2010-05-13  6.81e  Heiko Oberdiek
    * 6.81e
    * Real epsilon for \eTeX and \LaTeXe in Unicode bookmarks.

2010-05-12  6.81d  Heiko Oberdiek
    * 6.81d
    * Fix for russian. (Bug found by Victor Kozyakin.)

2010-05-11  6.81c  Heiko Oberdiek
    * 6.81c
    * Fix for funny \@alph and \@Alph definitions for use
      in anchor names.
    * \@fnsymbol uses replacement in anchor names.

2010-05-10  6.81b  Heiko Oberdiek
    * 6.81b
    * Bookmarks: memoir's \booknumberline supported.

2010-05-04  6.81a  Heiko Oberdiek
    * 6.81a
    * Patch for longtable takes package arydshln into account.

2010-05-01  6.80z  Heiko Oberdiek
    * 6.80z
    * Language definitions for \autoref are provided automatically
      without global or package language options if babel is loaded
      before.

2010-04-30  6.80y  Heiko Oberdiek
    * 6.80y
    * pdfencoding=auto: Escape TeX characters in .out file after
      successful conversion to PDFDocEncoding (or subset).
    * nameref 2.40: Support of environment `description'.

2010-04-17  6.80x  Heiko Oberdiek
    * 6.80x
    * Define \@currentHref as "Doc-Start" right at the beginning
      for a better support of \label lost in the preamble.
    * nameref 2.39: \@currentHref and \@currentlabelname are not overwritten.

2010-04-16  6.80w  Heiko Oberdiek
    * 6.80w
    * nameref fix for memoir disabled.
    * nameref 2.38: Support for theorems.

2010-04-15  6.80v  Heiko Oberdiek
    * 6.80v
    * Support for star form of \nameref added in hyperref.
    * nameref 2.37
      * Support for forgotten star form \part* added.
      * Support for memoir fixed: non-star forms of \section, \chapter.

2010-03-30  6.80u  Heiko Oberdiek
    * 6.80u
    * \pdfstringdef: Fix for unexpandable shorthand `"-'
      of `russianb.ldf'. (Bug found by Uladzimir Pylinski.)

2010-03-29  6.80t  Heiko Oberdiek
    * 6.80t
    * Support for package `amsthm' fixed.
      (Bug found by Dana Lahat.)

2010-03-28  6.80s  Heiko Oberdiek
    * 6.80s
    * \@currentHlabel is no longer used.
    * \HyperGlobalCurrentHref and \HyperLocalCurrentHref added.
      (Not yet supported in footnotes.)
    * Fix in bookmarks/.out file: some special characters protected.
    * \href: detection of file links fixed if the file base name
      contains dots (bug found by Uladzimir Pylinski).
    * Some changes to allow `hyperref' to be loaded via
      \AtBeginDocument (experimental).

2010-03-19  6.80r  Heiko Oberdiek
    * 6.80r
    * Experimental boolean option `localanchorname' added.
    * Warning text corrected for empty anchor.
    * Some \@ifundefined replaced by \ltx@IfUndefined
      (avoids definition of macros like \thechapter as \relax).

2010-03-18  6.80q  Heiko Oberdiek
    * 6.80q
    * hpdftex.def, option `verbose': end of links are
      recorded in the .log file at shipout time.
      This helps to find the link in case of the pdfTeX error
      `\pdfendlink ended up in different nesting level ...'

2010-03-16  6.80p  Heiko Oberdiek
    * 6.80p
    * Bookmark output for \CJKnumber fixed.
    * Bookmark implementation of \CJKnumber changed.
      \CJK@one is suppressed before \CJK@ten, if the
      number starts with this.

2010-03-13  6.80o  Heiko Oberdiek
    * 6.80o
    * Typo fixed in CJK bookmark code (Jinsong Zhao).

2010-03-11  6.80n  Heiko Oberdiek
    * 6.80n: \undefined relaced by \@undefined.
    * backref 1.35: \undefined replaced by \@undefined.

2010-03-10  6.80m  Heiko Oberdiek
    * 6.80m
    * If package `ucs' is loaded \PrerenderUnicode is called
      for information entries.

2010-03-09  6.80l  Heiko Oberdiek
    * 6.80l
    * Support of CJKnumb.sty's \CJKnumber and \CJKdigits in bookmarks,
      if encoding is Unicode.

2010-03-04  6.80k  Heiko Oberdiek
    * 6.80k
    * \pdfstringdef: generic font commands (\selectfont,
      \usefont, \fontencoding, ...) disabled.

2010-03-03  6.80j  Heiko Oberdiek
    * 6.80j
    * pdfmark.def: better support of hyphenation if breaklinks=false.

2010-03-01  6.80i  Heiko Oberdiek
    * 6.80i
    * hpdftex.def: form fields array collects field references
      via .aux file to avoid recording field references of field
      inside canceled boxes.
    * README updated.

2010-02-25  6.80h  Heiko Oberdiek
    * 6.80h
    * Compatibility for KOMA-Script's \footref.

2010-02-24  6.80g  Heiko Oberdiek
    * 6.80g
    * Option `verbose': anchors and internal links are recorded in
      the .log file for all drivers.

2010-02-21  6.80f  Heiko Oberdiek
    * 6.80f
    * Unicode support is loaded only if unicode is set to true.
      Previously the option regardless of setting triggered
      the loading of unicode support (or an error, if after
      \begin{document}).

2010-02-08  6.80e  Heiko Oberdiek
    * 6.80e
    * \ref and \pageref robust again before \begin{document}.
      (Bug report by Gerrit Schmitz.)
    * Project/repository moved to Puszcza
      (https://puszcza.gnu.org.ua/projects/hyperref).

2010-01-25  6.80d  Heiko Oberdiek
    * 6.80d
    * License update to LPPL 1.3+
    * nameref 2.36, backref 1.34: LPPL 1.3+

2010-01-16  6.80c  Heiko Oberdiek
    * 6.80c
    * Problem with package `titlesec' fixed (reported by GL in comp.text.tex).
    * backref 1.33:
      * \backrefentrycount added.
      * Internal calculations for \backrefalt and \backrefentrycount
        are disabled, if these features are not used.

2010-01-11  6.80b  Heiko Oberdiek
    * 6.80b
    * Options `pdfinfo' and `pdftrapped' added.

2010-01-09  Heiko Oberdiek
    * backref 1.32:
      * Brazilian Portuguese added (Rog\'erio Brito).
      * Some language aliases added.

2010-01-08  6.80a  Heiko Oberdiek
    * 6.80a
    * Missing \expandafter added for fix in 6.79z.
      `\.' now works again for other languages than Spanish
       in bookmarks.

2009-12-28  6.79z  Heiko Oberdiek
    * 6.79z
    * \pdfstringdef/spanish.ldf: \. breaks \pdfstringdef,
      therefore it is restored as dot accent (\es@save@dot).
      \... is not supported. Use \texorpdfstring{\...}{\dots} instead.

2009-12-23  6.79y  Heiko Oberdiek
    * 6.79y
    * Global papersize options (a4paper, ...) ignored.

2009-12-22  6.79x  Heiko Oberdiek
    * 6.79x
    * Checking \@outlinefile before writing (workaround for
      beamer bug in beamerbasecompatibility 1.63).

2009-12-18  6.79w  Heiko Oberdiek
    * 6.79w
    * Again anchor setting in unnumbered sections fixed.
      \@currentHref gets overwritten by float objects right
      after inline section commands like \paragraph, \subparagraph.
      Reported by Lev Bishop.
      Now the reference name (\@currentHref) is passed by value
      (expanded) to the anchor setting code.
    * nameref 2.35: Required date for package `gettitlestring' updated.

2009-12-17  6.79v  Heiko Oberdiek
    * 6.79v
    * Fix for `pdfencoding=auto', the code accidently got
      deleted for the other drivers than XeTeX.
    * `pdfencoding=auto' for XeTeX now adds a method to suppress the
      warning "Failed to convert input string to UTF16...", see README.

2009-12-16  6.79u  Heiko Oberdiek
    * 6.79u
    * Babel patch of 6.77o rewritten that babel can be loaded
      after hyperref.

2009-12-15  6.79t  Heiko Oberdiek
    * 6.79t
    * hxetex: Using encoding `ascii-print' for
      `pdfencoding=auto'.

2009-12-15  6.79s  Heiko Oberdiek
    * 6.79s
    * Removed paper options of 6.79o now generate a warning
      instead of an error.

2009-12-15  6.79r  Heiko Oberdiek
    * 6.79r
    * hxetex: default is now `pdfencoding=auto' because of
      bug of AR7/Linux regarding page labels.

2009-12-15  6.79p  Heiko Oberdiek
    * 6.79p
    * hxetex: PDFDocEncoding is not supported, only
      option `unicode', `pdfencoding=unicode' or `pdfencoding=auto'.
      In the latter case, PDFDocEncoding is only used, if the
      string is an ascii string (7-bit characters).
      No idea, how to get rid of the warning
      "Failed to convert input string to UTF16...".
      The strings are already in UTF16, thus an additional conversion
      have to fail.
    * Missing package dependency added: intcalc (Vladimir Volovich).

2009-12-14  6.79o  Heiko Oberdiek
    * 6.79o
    * Paper options `a4paper', `a5paper' are ignored.
      Setting the page size is done by using \paperwidth
      and \paperheight. Or in case of memoir \stockwidth and
      \stockheight are used. Evaluation time for setting the page size
      is at begin of document or first page (driver dependant).
    * XeTeX has its own driver file `hxetex.def' (based on hdvipdfm.def).
    * hxetex.def uses pdfTeX's \pdfpagewidth and \pagepageheight
      for setting the media size.

2009-12-10  6.79n  Heiko Oberdiek
    * 6.79n
    * Use of package `rerunfilecheck'.
    * backref 1.31: Use of package `rerunfilecheck'.

2009-12-09  6.79m  Heiko Oberdiek
    * 6.79m
    * \clear@document (REVTeX} is not used in favor of \AtVeryEndDocument
      (Arthur Ogawa).
      * backref 1.30: Use of package `atveryend'.

2009-12-08  6.79l  Heiko Oberdiek
    * 6.79l
    * \Hy@SectionAnchor disabled in bookmarks.
    * \clearpage is not added in \AtEndDocument any more by using
      package `atveryend' instead to prevent problems with column
      balancing in revtex (reported by Arthur Ogawa).
    * \@caption uses \NR@gettitle from package `nameref' if available.
    * nameref 2.34:
      * Redefinition of \@caption is restricted to
        the case if hyperref 6.79l or later is not loaded.
      * Use of package `gettitlestring' for postprocessing
        the title strings.

2009-11-27  Heiko Oberdiek
    * nameref 2.33: \phantomsection and \addcontentsline are disabled during
      title string expansion.

2009-11-27  6.79k  Heiko Oberdiek
    * 6.79k
    * Fix of anchor setting: The anchor setting is filtered out
      for title extracting classes and packages (memoir, titleref,
      zref-titleref, nameref 2.32.
    * nameref 2.32: the title string is expanded to filter out
      unwanted stuff (same way as memoir, titleref, zref-titleref).

2009-11-27  6.79j  Heiko Oberdiek
    * 6.79j
    * Fix of anchor setting for section titles in 6.79h is made
      a little more robust.

2009-11-26  6.79i  Heiko Oberdiek
    * 6.79i
    * Support for empty category parameter fixed for \hyperref and \hyperdef.
    * \hyperdef fixed (.aux file entry).

2009-11-25  6.79h  Heiko Oberdiek
    * 6.79h
    * Fix of anchor setting for section titles.
      * chapters, parts (Markus Kohm),
      * unnumbered sections.
      Now the workarounds with \phantomsection like
        \cleardoublepage\phantomsection\printindex
      should not be necessary any longer.
    * nohyperref: star from \ref and \pageref ignored (Henrik Tidefelt).

2009-11-20  6.79g  Heiko Oberdiek
    * 6.79g
    * \pdfstringdef: Support for unicode characters added
      for XeTeX and LuaTeX.

2009-11-15  6.79f  Heiko Oberdiek
    * 6.79f
    * Forms: Bug in \HyField@PDFChoices fixed, wrong order of
      export and display value (Donald P. Story).

2009-11-14  6.79e  Heiko Oberdiek
    * 6.79e
    * Rerun warning added for bookmarks, based on MD5 sum and file size.
      (This feature requires pdfTeX or LuaTeX.)
    * backref 1.29:
      * Rerun warning added, based on MD5 sum and file size.
        (This feature requires pdfTeX or LuaTeX.)

2009-10-31  6.79d  Heiko Oberdiek
    * 6.79d
    * Full support of makeindex's encap feature (e.g. \index{alpha|textbf}).
      \hyperpage and the formatting command are cascaded via
      \hyperindexformat. Internally \index{alpha|textbf} is transferred
      to \index{alpha|hyperindexformat{\textbf}}. \hyperindexformat calls
      the formatting command in its first argument with the page range
      as argument that is put into \hyperpage. The formatting command
      may call \hyperpage itself, it will be disabled automatically
      to prevent nested \hyperpage commands.

2009-10-28  6.79c  Heiko Oberdiek
    * 6.79c
    * Fix for a wrong byte "0xA0", accidently introduced in 6.79b.
    * Adding bookmark sequence numbers in comments to the bookmark
      auxiliary file (Vladimier Volovich).
    * Manual fix: pdfpicktrackbypdfsize -> pdfpicktraybypdfsize
      (Gregor Zimmermann).

2009-10-19  6.79b  Heiko Oberdiek
    * 6.79b
    * Respect \stockwidth and \stockheight for drivers `dvips'
      and `dvipdfm'.

2009-10-09  6.79a  Heiko Oberdiek
    * 6.79a
    * Field option `radiosymbol' added.
    * Both `checkboxsymbol' and `radiosymbol' support \ding
      (see package `pifont' from bundle `psnfss2e').

2009-10-02  6.78w  Heiko Oberdiek
    * 6.78w
    * Recognize `amsmidx' as multiple index package (David M. Jones).
    * Manual fixes (Herbert Voss).

2009-09-22  6.78v  Heiko Oberdiek
    * 6.78v
    * PDF objects needed for formulars are only allocated if
      environment `Form' is used (hpdftex, hdvipdfm).

2009-09-10  6.78u  Heiko Oberdiek
    * 6.78u
    * Support for open outlines is turned on for XeTeX >= 0.9995.
      Thus option `dvipdfmx-outline-open' is not necessary in this case.
      I don't know about older versions of XeTeX.
    * Additions to the manual (aliascnt, bookmarks).

2009-08-04  6.78t  Heiko Oberdiek
    * 6.78t
    * Fix: Option `bookmarksdepth' with name value now also works
      as package option.

2009-05-23  6.78s  Heiko Oberdiek
    * 6.78s
    * Fix: "\let\textlatin\@firstofone from \addcontentsline.

2009-05-01  6.78r  Heiko Oberdiek
    * 6.78r
    * \pdfstringdef:
      * Typo in definition of \new@ifnextchar fixed (Ulrike Fischer),
      * and \kernel@ifnextchar disabled (Dan Luecking).
    * dvipdfm(x)/xetex: This driver family does not support nested
      annotations. Therefore annotations inside annotations are
      disabled automatically.

2009-04-04  6.78q  Heiko Oberdiek
    * 6.78q
    * Better error message for \MakeUppercase and \MakeLowercase
      in \pdfstringdef (bookmarks).
    * Expandable simulation of \ignorespaces in bookmarks.
    * The values of boolean options are now expanded (\Hy@boolkey).
    * Warnings added for links with empty destination name.

2009-02-22  6.78p  Heiko Oberdiek
    * 6.78p
    * hpdftex.def: Problem fixed, if a link is broken across the
      first and the next page.

2009-02-02  6.78o  Heiko Oberdiek
    * 6.78o
    * Workaround for package `linguex' added (it redefines the
      accent macros \b, \c, \d).

2008-12-26  6.78n  Heiko Oberdiek
    * 6.78n
    * Support of active `&' and \& in \href (\hyper@normalise).

2008-11-18  6.78m  Heiko Oberdiek
    * 6.78m
    * The fix for fancyvrb in hyperef 1998-03-21 is not compatible with
      and necessary for fancyvrb 1998-05-20 or later. Therefore the
      fix is disabled for these versions.
    * Option `ocgcolorlinks': Fix for driver `dvipdfm'.
    * Improved anchor setting for package `amsthm' (Daniel M\"ullner).

2008-09-29  6.78l  Heiko Oberdiek
    * 6.78l
    * Bookmarks: `--' and `---' are automatically replaced by \textendash
      and \textemdash in bookmark strings. However older AR versions
      (until AR5/Linux) might miss these glyphs.
    * Encoding name in warnings `Token not allowed' fixed.

2008-09-27  6.78k  Heiko Oberdiek
    * 6.78k
    * Fix for `slovak' and other babel languages that make `^' and other
      characters active. This disturbs loading of package `color' and
      perhaps `nameref' that are loaded later at begin document.

2008-09-13  6.78j  Heiko Oberdiek
    * 6.78j
    * Forms/hpdftex.def: Missing /Fields entry is set in the same way
      as it is done by the other drivers.

2008-09-12  6.78i  Heiko Oberdiek
    * 6.78i
    * \pdfstringdef: accent support of encoding PU reimplemented
      in a cleaner way.

2008-09-11  6.78h  Heiko Oberdiek
    * 6.78h
    * \pdfstringdef:
      * Warning in case of unsupported composite characters fixed.
      * Unknown composite characters use Unicode combining accents
        if possible.
      * Supported range in PU encoding improved, especially
        extended latin sets, cyrillic, and standard LICRs.
      * Various fixes in encodig files (pd1enc.def, puenc.def).

2008-08-20  6.78g  Heiko Oberdiek
    * 6.78g
    * Patch for \pdfstringdef of Manuel P\'egouri\'e-Gonnard
      for package `xargs'.
    * Option pdfversion accepts versions until 1.9.

2008-08-14  6.78f  Heiko Oberdiek
    * 6.78f
    * \nohyperref added to support custom entries in style files
      of MakeIndex (delim_r, suffix_*), see README.

2008-07-23  6.78e  Heiko Oberdiek
    * 6.78e
    * Driver hdvipdfm.def: Missing code for option `setpagesize' added.
    * README: Entry for package geometry/dvipdfm added.

2008-07-17  6.78d  Heiko Oberdiek
    * 6.78d
    * Bug fix in disabled onclick field for PDF/A (Radhakrishnan CV).

2008-07-16  6.78c  Heiko Oberdiek
    * 6.78c
    * \HyperDestNameFilter added.
      (Feature request by Matthias Franz.)
    * htex4ht.cfg: \MP corrected.

2008-07-15  6.78b  Heiko Oberdiek
    * 6.78b
    * Option `colorlinks': border properties are not cleared immediately,
      but at evaluation time in \AtBeginDocument. This allows a setting
      of colorlinks in hyperref.cfg and using colorlinks=false in the
      document without getting lost of the link borders.
      (Problem reported by Axel Berger.)

2008-07-12  6.78a  Heiko Oberdiek
    * 6.78a
    * Driver options: Algorithm for finding the driver is changed:
      * Code for detecting the driver is more robust
        (not confused by \newcount\pdfoutput, solves a problem with beamer).
      * Driver hpdftex.def is used/forced if and only if pdfTeX is running
        in PDF mode. Thus hyperref now behaves like the other packages that
        do not change PDF mode.
      * Also some other driver options are checked.
    * Driver hpdftex.def:
      * Setting of \pdfcompresslevel is removed.
      * \PassOptionsToPackage{pdftex}{color} is removed.
    * Option dvipdf with driver hdvipdf.def is removed.
      (Nobody missed it since 2006-08-01 v6.75a.)

2008-07-05  6.77v  Heiko Oberdiek
    * 6.77v
    * Fix: Use normal meaning of babel's shorthand characters in
      markup text of links. (Bug found by Ign\'acio Fernandez Galv\'an.)

2008-04-24  6.77u  Heiko Oberdiek
    * 6.77u
    * Fix in action code for PDF/A, introduced in 6.77p (e.g. \PushButton).

2008-04-22  6.77t  Heiko Oberdiek
    * 6.77t
    * Fix: \nameref in bookmarks.
    * Fix for dvipsone: unknown `?pdfmark'.

2008-04-20  6.77s  Heiko Oberdiek
    * 6.77s
    * Additions to PU encoding: \textzerosuperior, ..., \textninesuperior,
      \textzeroinferior, ..., \textnineinferior

2008-04-19  6.77r  Heiko Oberdiek
    * 6.77r
    * Option pdfa: pdf version is set to 1.4.
    * Experimental option `ocgcolorlinks': Same as `colorlinks',
      but prints without color. Optional Color Groups of PDF 1.5
      are used. Main disadvantage: the links cannot be wrapped
      across lines, because they are put in an \hbox. Currently
      only drivers `pdftex' and `dvipdfm' are supported.

2008-04-17  6.77q  Heiko Oberdiek
    * 6.77q
    * Fix for small problem with XeLaTeX (\string^^f4).

2008-04-16  6.77p  Heiko Oberdiek
    * 6.77p
    * Patch for missing anchor settings with amsmath (multline) by
      Ross Moore.
    * New option `pdfa' to improve compatibility with PDF/A,
      see README.

2008-04-15  6.77o  Heiko Oberdiek
    * 6.77o
    * Babel 2008/03/16 v3.8j disables shorthands for bookmarks.
      This reduces the probability of warnings, but at the cost
      of ugly bookmarks. Therefore hyperref tries to undo this.
      See LaTeX bug-report `babel/4017'.
    * Fix for bulgarian.ldf's \@Alph and \@alph for \hyper@makecurrent.
    * Patch for missing anchor settings with amsmath (multline) by
      Ross Moore.

2008-04-13  6.77n  Heiko Oberdiek
    * 6.77n
    * New option `linktoc' added, see README.

2008-04-12  6.77m  Heiko Oberdiek
    * 6.77m
    * Surrogate support for bookmarks (utf8.def, including utf8
      sequences starting with ^^f4).
    * Fix: unicode disabled for pdfmoddate and pdfcreationdate.
    * Fix for footnote support of fancyvrb (Manuel P\'egouri\'e-Gonnard).
    * Fix for anchor name settings inside numbered lists.
    * Russian update with comments (Olga Lapko).

2008-04-05  6.77l  Heiko Oberdiek
    * 6.77l
    * \CheckSum fixed.
    * hyperref-tds.zip renamed to hyperref.tds.zip.

2008-04-02  6.77k  Heiko Oberdiek
    * 6.77k
    * Macro \SliTeX supported by \pdfstringdef.

2008-02-06  6.77j  Heiko Oberdiek
    * 6.77j
    * Bug (typo) in \PushButton fixed (inserted in 6.77a).
    * Bug (typo) in hdviwindo.def fixed (Fran\c cois Charette).

2008-01-09  6.77i  Heiko Oberdiek
    * 6.77i
    * Russian names for \autoref added (Olga Lapko).

2007-12-16  6.77h  Heiko Oberdiek
    * 6.77h
    * \Hy@pstringdef(baseurl, ...) with \edef~{\string~}

2007-11-20  6.77g  Heiko Oberdiek
    * 6.77g
    * Forms: /MK suppressed if empty.

2007-11-17  6.77f  Heiko Oberdiek
    * 6.77f
    * Bug fix for dviwindo: misspelled \Hy@DisableOption (Philip Ratcliffe).

2007-11-12  6.77e  Heiko Oberdiek
    * 6.77e
    * LuaTeX: Package `pdftexcmds' for \pdfescapestring.
    * Default producer setting recognices XeTeX and LuaTeX.

2007-11-08  6.77d  Heiko Oberdiek
    * 6.77d
    * If `pdfstartpage' or `pdfstartview' is empty,
      the catalog key /OpenAction is omitted.

2007-11-05  6.77c  Heiko Oberdiek
    * 6.77c
    * Fix for memoir: \stockwith -> \stockwidth.

2007-10-30  6.77b  Heiko Oberdiek
    * 6.77b
    * Option `pdfnewwindow': setting to `true' or `false' sets the
      entry /NewWindow in the action object. The entry is absent,
      if the `pdfnewwindow' is not used or its value is empty
      (then the user preference is used).

2007-10-29  6.77a  Heiko Oberdiek
    * 6.77a
    * New PDF form field options for flag setting, see README.
    * The ugly hooking in \@begindvi is removed in favor of
      using package `atbegshi'.
      * \@hyperfixhead don't exist anymore.
      * Patch of fancybox is obsolete.
      * \AtBeginDvi replaced by \AtBeginShipoutFirst
    * Obscure \HYPERPAGEANCHOR is removed.
    * If \paperwidth and \paperheight contain invalid values, then
      \special{papersize=...} is suppressed and a warning is given.
    * revtex4/driver pdftex: pdfpagelabels uses \clear@document as hook
        instead of LaTeX's \AtEndDocument. This avoids \clearpage that
        confuses revtex4's balancing of the last page.
    * revtex4: Fix for setting label `LastPage'.
    * Fix for package float's \restylefloat* by Axel Sommerfeldt.
    * Bug fix (debian 351260) in 6.75a breaks `hypertexnames=false'.
      Fixed (Axel Sommerfeldt).
    * Bug fix: The scope of \HyperRaiseLinkLength is limited to
      \HyperRaiseLinkHook.
    * Bug fix: broken \autoref if option `draft' is given.
    * Bug fix: longtable + hypertexnames=false (bug found by Axel Sommerfeldt).
    * \pdfstringdef: \@mkboth disabled.
    * Definition of \pagenumbering removed.
    * Fix of problem with babel's shorthands in bibliography.
    * Hungarian names for \autoref added (Miglinszki P\'eter).
    * Fix for form field's multiline (old bug, introduced in v6.73h):
      The default height for multiline entries was calculated before
      the option was evaluated. The default height of multiline entries
      can be configured by \DefaultHeightofTextMultiline.
      Default is 4\baselineskip.
    * \nolinkurl supports escaped characters the same way as \url
      (Joseph Wright).
    * backref 1.28: Avoids duplicate \newwrite calls.

2007-06-14  6.76i  Heiko Oberdiek
    * 6.76i
    * `pdfencoding=auto' a little more efficient.

2007-06-12  6.76h  Heiko Oberdiek
    * 6.76h
    * Fix for default of \theHequation (class `foils'
      do not know counter `section').
    * New option `pdfencoding' added (uses package `stringenc').

2007-05-29  6.76g  Heiko Oberdiek
    * 6.76g
    * The color of launch annotations are set by options
      `runcolor' and `runbordercolor'. (Previously `filecolor'
       was used.)
    * Support for package `showkeys' added for \autoref.
    * Fix for line breaks right after \url or \href.
    * nameref 2.31: Support for caption of package `listings'.
    * nameref 2.31: Some fixes in \NR@@vpageref.

2007-05-09  6.76f  Heiko Oberdiek
    * 6.76f
    * Use of package `etexcmds' for \unexpanded.

2007-05-03  6.76e  Heiko Oberdiek
    * 6.76e
    * hyperref: ConTeXt's base/syst-gen.tex redefines e-TeX's \unexpanded.
    * Some support for amsmath's environment `subequations'.
    * nameref 2.30: \label is supported after longtable's \caption.

2007-04-25  6.76d  Heiko Oberdiek
    * 6.76d
    * Option dvipdfmx-outline-open/\SpecialDvipdfmxOutlineOpen
      adjusted to new CVS version of dvipdfmx.

2007-04-18  6.76c  Heiko Oberdiek
    * 6.76c
    * Fix for star forms of \ref commands.
    * Fixes for \autopageref.

2007-04-11  6.76b  Heiko Oberdiek
    * 6.76b
    * Line end cleanup, removal of spaces.
    * Minor fixes in form part.

2007-04-09  6.76a  Heiko Oberdiek
    * 6.76a
    * Color options implemented by package `hycolor'.
    * pdfborder: Patch for ghostscript added to remove resolution
      dependency. Unclear is the behaviour of Acrobat Distiller,
      dvipsone, and textures.
        The values for pdfborder should be specified in the way
      they should appear in the PDF file. Default: pdborder={0 0 1}
    * \autopageref added.
    * New field option `rotation' added.
    * Field options bordercolor and backgroundcolor:
      * An empty value is permitted.
      * If the value does not start with a number ('0', '1', '.'),
        then it is processed as xcolor specification.
    * Fix for drivers dvipdfm/pdfmark: launch annotation now uses
      `runbordercolor' instead of `filebordercolor'.
    * PD1 encoding: Replacements for older AR versions removed:
      \l, \L, \v z, \v Z, \i, \textfractionmark, \textfi, \textfl
    * \pdfstringdef: a little faster.
    * \href followed by `%' and line break works now.
    * Option dvipdfmx-outline-open or \chardef\SpecialDvipdfmxOutlineOpen=1
      enables support for open outline entries
      (dvipdfmx, since cvs version 2007-03-29).
      Caution: this feature is experimental and can change.
    * Italian translation of \autoref names added (Cristian Battaglia).
    * Support for \greeknumeral and \Greeknumeral in Bookmarks
      (with option unicode).
    * Replacement for \greeknumeral and \Greeknumeral in anchor names.
    * pdfmark: Destinations without rectangle (D.P.Story)
    * Fixes for fancybox.
    * Fixes for chapterbib (Donald Arsenau).
    * Some support for Spanish shorthands in bookmarks added.
    * varioref (hyperref + nameref):
      * Support for \Ref and \Vref.
      * \vref puts the whole reference text in a link.
      * Fix for babel shorthand characters.
      * Small fixes for undefined references.
    * tex4ht: \hyperlinkfileprefix{} added (Eitan Gurari).
    * Some support for hypcap added (idea of Axel Sommerfeldt).
    * Unused form field option `fillcolor' removed.
    * Unused option `pagecolor' removed.
    * Practically unused option `pagebordercolor' removed.
    * \PDFPage removed, because it's undocumented, is not
      free from errors and is not supported by all drivers.
    * nameref 2.29: beamer support added.

2007-02-27  6.75t  Heiko Oberdiek
    * 6.75t
    * Suppressing links with empty link area.
      (Avoids invalid PDF files in case of pdfmark drivers,
      bug found by Thorsten Schwander.)

2007-02-16  6.75s  Heiko Oberdiek
    * 6.75s
    * Fix for \autoref in bookmarks that was broken since the
      star form support of 6.75g. (Bug found by Matthias Franz.)

2007-02-07  6.75r  Heiko Oberdiek
    * 6.75r
    * dvipdfm, option pdfview: Parameters of XYZ fixed (Jin-Hwan Cho).
    * dvipdfm, option pdfview: The implementation was very poor.
      Now XYZ, Fit{,B,H,BH,V,BV} are supported. FitR and parameters
      remain unsupported.

2007-01-25  6.75q  Heiko Oberdiek
    * 6.75q
    * If colorlinks is set to true, pdfborder is set to suppress
      the border. Now also pdfborderstyle is cleared.

2007-01-23  6.75p  Heiko Oberdiek
    * 6.75p
    * Bug fix: disable pdfpagelabels if \thepage is undefined.
    * Forms: color specifications can also be given by color names,
      if package xcolor is loaded.

2007-01-18  6.75o  Heiko Oberdiek
    * 6.75o
    * XeTeX: new option added and default driver detection extended.

2007-01-17  6.75n  Heiko Oberdiek
    * 6.75n
    * ChoiceMenu fix: parameter value is now used if given.

2007-01-14  6.75m  Heiko Oberdiek
    * 6.75m
    * \autoref uses the name for appendix if it references sections
      that follow \appendix in classes without \chapter.
    * Support for beyond-BMP characters in unicode bookmarks
      (Dohyun Kim <nomosnomos@gmail.com>)

2007-01-06  6.75l  Heiko Oberdiek
    * 6.75l
    * Updated default value of option pdfproducer for pdfTeX 1.40.0.

2006-12-30  6.75k  Heiko Oberdiek
    * 6.75k
    * puarenc.def: Additions to PU encoding for Arabi by Youssef Jabri.
    * New option arabic that loads puarenc.def.

2006-12-27  Heiko Oberdiek
    * nameref 2.28: \protected@edef isn't robust enough for removing
      \label in name strings. Now \label is disabled during referencing.

2006-12-21  6.75j  Heiko Oberdiek
    * 6.75j
    * Fix for bug in \Hy@safe@actives..., introduced in 6.75g.
    * nameref 2.27: now \label uses \protected@edef for the nameref
      to remove \label commands while writing into the .aux file.

2006-12-21  6.75i  Heiko Oberdiek
    * 6.75i
    * Fix: \unichar in bookmarks with Unicode encoding.

2006-11-30  6.75h  Heiko Oberdiek
    * New options for pdf viewer preferences:
        pdfdirection, pdfviewarea, pdfviewclip,
        pdfprintarea, pdfprintclip, pdfduplex, pdfpicktraybypdfsize,
        pdfprintpagerange, pdfnumcopies.
      New option for pdf catalog:
        pdflang (except VTeX)
    * Internal change: \pdf@pagelayout renamed to \@pdfpagelayout.
    * Internal change: \@pdfpagemode without slash.

2006-11-15  6.75g  Heiko Oberdiek
    * New option pdfprintscaling.
    * Star version of \autoref* analogous to \ref*.
    * Support of memoir: package memhfixc is automatically loaded.

2006-10-06  Heiko Oberdiek
    * backref 1.27: fix for \backrefspanish.

2006-09-12  6.75f  Heiko Oberdiek
    * 6.75f
    * Documentation fix: options pdfdisplaydoctitle and
      pdfnonfullscreenpagemode

2006-09-06  6.75e  Heiko Oberdiek
    * 6.75e
    * dvipdfm: \leavevmode for links added.
    * dvipdfm: option dvipdfmx added (alias for dvipdfm).
    * pdfmark.def: Bug fix, clash with \Hy@temp.

2006-08-29  6.75d  Heiko Oberdiek
    * 6.75d
    * Fix: If option unicode option is given, page anchors
      are wrong. Fixed by disabling unicode for page anchor names.
    * Listing(s) support: \providecommand instead of \def.

2006-08-16  6.75c  Heiko Oberdiek
    * 6.75c
    * Supporting both options "vietnamese" and "vietnam".

2006-08-15  6.75b  Heiko Oberdiek
    * 6.75b
    * VnTeX support by Han The Thanh. New option: vietam.
    * Fix for bug with varioref, introduced in 6.75a.
    * Entry "algorithm" updated in README.
    * nameref 2.26: required date added for package refcount.

2006-08-01  6.75a  Heiko Oberdiek
    * 6.75a
    * hyperref-tds.zip provided with files sorted in a TDS tree.
    * New option defaults:
      * plainpages=false
      * pdfpagelabels=true
    * Package kvoptions defines \ProcessOptionsWithKV under
      the name \ProcessKeyvalOptions. It replaces
      hyperref's macro \ProcessOptionsWithKV.
    * Some code for extracting reference information is put
      into package refcount that is now loaded by nameref
      and hyperref.
    * Option bookmarksdepth: The depth of the outline entries
      can now set separatly from counter "tocdepth",
      see README.
    * New option: pdfescapeform, see README.
    * \hyper@normalise for action attribute in forms.
    * \ProcessOptionsWithKV: \let\CurrentOption\@empty added.
    * "bordercolor" options now support package xcolor (>=1.11).
    * "color" options also support the optional argument (color
       model) of \color.
    * New option "pdfborderstyle" that allows the setting of the
      border style dictionary. (Be aware that the support of this
      feature by PDF viewers is limited.)
      Example: underlined links can be obtained by
          pdfborderstyle={/S/U}
    * Direct low level bookmark support for \usepackage[utf8]{inputenc}
      and "uftf8x" of package "ucs". Byte sequences until three
      bytes are supported and e-TeX is required.
      (No support for surrogates).
    * Fix in \addcontentsline, if option verbose is set.
    * Better bookmark support for FrenchPro package
      by use of \if@mid@expandable (Bernard Gaulle <gaulle@idris.fr>).
    * Options "pdfcreationdate" and "pdfmoddate" added.
    * README: Section "Limitations" added with "Broken Link Support".
    * Default driver setting: added missed code of corresponding
      options (Thanks for Arnaud Giersch <arnauld.giersch at free.fr>).
    * \penalty10000 added in \Hy@raisedlink to cancel the
      effect of \smash in preventing hyphenation, e.g. a footnote
      after a word.
    * \@classoptionslist can be \relax (see psnfss/3773).
    * \new@ifnextchar also disabled for bookmarks and
      constructs such as \let\if...\if{true,false} are catched,
      see latex/3662.
    * Bug fix: The case "\part without number by counter secnumdepth"
      was forgotten for the bookmarks (thanks to Rachel Elizabeth Dillon).
    * Bug fix: \vpageref defines undefined references with
      empty anchor name that breaks \autoref.
    * Fix: Wrong message about setting of draft fixed,
      if option final is used.
    * Pdfmark driver: better removal of pdfmark stuff,
      especially generated by forms, if the postscript
      application does not define pdfmark, e.g. because the
      output is not pdf (gs >= 8.0).
    * New version numbering scheme of pdfTeX >= 1.30.
    * Fix for \hyper@normalise, if & is used inside \href
      in tabular environments.
    * Fix: Setting pdfproducer in \usepackage's option part
      did'nt have an effect, because it was overwritten by
      the default setting.
    * Fix: pageanchor=false disabled \@hyperfixhead and thus
      many other features unrelated to pageanchor itself.
      (Thanks to Hendri Adriaens for report and analysis.)
      Now pageanchor can be changed during the document, too.
    * Protection of strings that are written as PS/PDF strings.
    * Hook \Hy@setouterhbox for package setouterhbox.
    * Option plainpages: \thepage is run through \pdfstringdef.
      Helps in the case of spanish roman numbers.
    * Deprecate warning for option 'dvipdf'.
    * \ding replaced by its code for dropping the dependency on
      package pifont and a compatibility problem with package
      pinyin (Werner Lemberg).
    * \hyper@normalise: "\\" is escape for "\" (\href, ...).
    * Bug fix (debian 351260) in float support by Braun Gabor.
    * Fix: Write register for bookmarks is only allocated if needed.
    * Empty Unicode strings without Unicode header bytes.
    * Fix for pdfmark+unicode+pdfpagelabels.
    * Bug fix for empty destination names of pdfmark based drivers.
    * Documentation: option hyperfootnotes added.
    * French texts (\HyLang@french) provided by Marc-Antoine Parent.
    * README: compatibility entries for packages ellipsis, verse.
    * \hyper@normalize: support of active dollar.
    * puenc.def: some fixes, reported by Ralf Stubner.
    * Makefile no longer provided.
    * nameref 2.25, backref 1.26: Documenation fix: \HyperrefOverview
      is undefined if bmhydoc.sty is not loaded.
    * nameref 2.24: Patch for ifthen moved from hyperref to nameref.
    * nameref 2.24: Definitions of \filedate and \fileversion removed.
    * nameref 2.23: Support for captions added.
    * nameref 2.22:
      Fix: \@safe@activestrue limited to label name.
    * backref 1.25: New feature \ifbackrefparscan/\backrefprint
    * backref 1.25: Definitions of \filedate and \fileversion removed.
    * backref 1.24: [#1] --> [{#1}]
    * Documentation: README.pdf and ChangeLog.pdf added.

2003-12-03  Heiko Oberdiek
    * nameref 2.21
    * \ref and \pageref are defined at any case, if hyperref
      is not loaded.

2003-11-30  6.74m  Heiko Oberdiek
    * 6.74m
    * \textcolor disabled in bookmarks.

2003-11-15  6.74l  Heiko Oberdiek
    * 6.74l
    * Typo fixed by Werner Lemberg: s/CJK@punktcharx/CJK@punctcharx/

2003-10-30  Heiko Oberdiek
    * nameref 2.20: titlesec support added.

2003-10-12  6.74k  Heiko Oberdiek
    * 6.74k
    * Fix for more than one footnote in longtable's
      columns of type "p".

2003-10-06  6.74j  Heiko Oberdiek
    * 6.74j
    * Bug fix: automatic link type detection failed for
      url field in references (eg. imported labels by xr-hyper).

2003-09-15  6.74i  Heiko Oberdiek
    * 6.74i
    * Bug fix (\if-commands after \ifx of 6.74h's "fleqn" detection).

2003-07-27  6.74h  Heiko Oberdiek
    * 6.74h
    * The lost source for the manual is rewritten by Steve Peter
      and updated by Karl Berry.
    * Bug fix of 6.74f does not work for amsmath's option "fleqn",
      the \label does not detect the equation number, therefore
      the fix is disabled, if "fleqn" is detected.

2003-07-22  6.74g  Heiko Oberdiek
    * 6.74g
    * Bug fixed in pdfmark.def: definition of \strip@pt@and@otherjunk
      moved before \endinput by implicit=false.

2003-07-10  6.74f  Heiko Oberdiek
    * 6.74f
    * Fix for wrong vertical spacing between amsmath's
      equation environments (Dmitri Chubarov <chubarik@gorodok.net>).

2003-06-01  6.74e  Heiko Oberdiek
    * 6.74e
    * README: Hint for hypcap added.
    * pdfmark.def: "cvn" added for named GoToR destination
      (Reinhard Jahraus).

2003-05-12  6.74d  Heiko Oberdiek
    * 6.74d
    * An empty dictionary /ViewerPreferences is now suppressed.

2003-05-12  6.74c  Heiko Oberdiek
    * 6.74c
    * \@addtoreset: \edef replaced by \xdef.

2003-04-28  6.74b  Heiko Oberdiek
    * 6.74b
    * Patch for float.sty compatibility (Anselm Lingnau/Marco Kuhlmann).
    * Tried better anchor setting for floats that are controlled
      by float.sty. Several captions inside one float are not supported.

2003-04-27  6.74a  Heiko Oberdiek
    * 6.74a
    * \newcounter{foo}[bar]: using \theHbar, if available.

2003-04-14  6.73z  Heiko Oberdiek
    * 6.73z
    * New option "pdfdisplaydoctitle" (PDF 1.4).
    * New option "pdfnonfullscreenpagemode".

2003-03-31  6.73y  Heiko Oberdiek
    * 6.73y
    * Also the KOMA-Script classes redefine \LT@array, therefore
      longtable fix extended.

2003-03-25  6.73x  Heiko Oberdiek
    * 6.73x
    * Behaviour of warning "bookmark level for unknown ..." changed:
      * The missing \toclevel@... command is globally defined
        to avoid further warnings.
      * If this entry is not used for the bookmarks, the
        warning is changed into a \PackageInfo.
    * Language support for Afrikaans added.

2003-03-21  6.73w  Heiko Oberdiek
    * 6.73w
    * Errors corrected in documentation part.

2003-03-21  6.73v  Heiko Oberdiek
    * 6.73v
    * \hyperpage now ignores spaces and empty arguments.

2003-03-21  6.73u  Heiko Oberdiek
    * 6.73u
    * Option "encap", other encap character for use with hyperindex
      can be given.

2003-03-20  6.73t  Heiko Oberdiek
    * 6.73t
    * hyperref now uses the same method for language support as
      backref 1.23.
    * Change from \captions<lang> to \extras<lang>.
    * backref 1.23
      Babel support for language strings added
      (suggestion of Danie Els).

2003-03-20  6.73s  Heiko Oberdiek
    * 6.73s
    * Default for \itemautorefname added.
    * backref 1.22
      Bug fixes and additions of Danie Els <dnjels@sun.ac.za>:
      * Typo fixed in \backreflastsep.
      * Package natbib support, if hyperref is not loaded.
      * Language Afrikaans added.
    * hyperref.ins:
      hyperref.drv and hycheck.tex are put outside the scope
      of \usedir.

2003-03-19  6.73r  Heiko Oberdiek
    * 6.73r
    * \hyper@link@: \@safe@activestrue used for internal name
    * backref 1.21:
      * Continued with inserting of \@safe@activestrue.
      * \backrefxxxdupe added for comparision and detection
        of dupes.
      * \backrefalt added with more powerful interface with macros
        \backrefsep, \backreftwosep, and \backreflastsep.
      * Language options added.
      * More documentation.

2003-03-18  6.73q  Heiko Oberdiek
    * 6.73q
    * Suppressing /URI entry if \@baseurl is empty (hpdftex, hdvipsone).
    * /URI moved to Cataloge (hdvipsone).
    * Some locations of "file:" replaced by \Hy@linkfileprefix.

2003-03-18  6.73p  Heiko Oberdiek
    * 6.73p
    * Patch for longtable added (problem reported by Thomas Beuthe).

2003-02-11  6.73o  Heiko Oberdiek
    * 6.73o
    * Support for babel's shorthands in \autoref fixed.
    * Support for \autoref in bookmarks added.
    * Option final added similar to graphics.sty, article.cls, ...
    * \hyperref[#1] does now use babel's \@safe@activestrue.

2003-01-22  6.73n  Heiko Oberdiek
    * 6.73n
    * Unsafe key value pair: Action=<<...#2...#3...>>
      replaced by: Action={<<...#2...#3...>>}
      because it breaks, if #2 or #3 contain a comma.

2003-01-22  6.73m  Heiko Oberdiek
    * 6.73m
    * Support for \@makecaption of class IEEEtran with
      three arguments removed, because version V1.6b uses
      the standard LaTeX interface with two arguments.

2003-01-20  6.73l  Heiko Oberdiek
    * 6.73l
    * Footnote fix: Initialization of \Hy@footnote@currentHref
      added (Thorsten Schwander <schwander@horse.lanl.gov>).

2003-01-17  6.73k  Heiko Oberdiek
    * 6.73k
    * Footnote fix: \label commands inside \footnote do
      not need nameref support (\@currentlabelname).

2003-01-17  6.73j  Heiko Oberdiek
    * 6.73j
    * Fix for footnote code: a \label after \footnote
      commands refers to the previous section or similar
      and not to the footnote.

2002-12-15  6.73i  Heiko Oberdiek
    * 6.73i
    * \texteuro fixed for PU encoding,
      Maksym Polyakov <polyama@myrealbox.com>.

2002-12-10  6.73h  Heiko Oberdiek
    * 6.73h
    * Bugreport of Michael W Daniels <daniels@ling.ohio-state.edu>:
      height in \TextField is not respected, if multiline is set.
      * Fixed by moving the height setting code in the default
        section.
      * Also "4\DefaultHeightofText" replaced by a more robust
        construct.

2002-12-05  6.73g  Heiko Oberdiek
    * 6.73g
    * \edef instead of \def for comparison with value of option
      bookmarkstype (in \@@writetorep), the following should
      work: bookmarkstype=lof

2002-12-03  6.73f  Heiko Oberdiek
    * 6.73f
    * Option "setpagesize" added also for VTeX's \mediawidth/height.
    * VTeX: \mediawidth/height is only set with positive dimen values.

2002-11-29  6.73e  Heiko Oberdiek
    * 6.73e
    * Option "setpagesize" added.

2002-11-14  6.73d  Heiko Oberdiek
    * 6.73d
    * Support for \@addtoreset added, similar to
      \numberwithin (idea of Markus Kohm in
      de.comp.text.tex).

2002-11-07  6.73c  Heiko Oberdiek
    * 6.73c
    * Added "hyperpage" also after "closing range"
      (\index{...|)hyperpage}), because it is allowed
      for makeindex and necessary for XIndy.

2002-11-01  6.73b  Heiko Oberdiek
    * 6.73b
    * \Hy@raisedlink for caption without option nesting.
    * Support for \@makecaption of class IEEEtran that
      uses three arguments.

2002-10-24  6.73a  Heiko Oberdiek
    * 6.73a
    * vtexpdfmark: pdfborder={0 0 1} (Walter Schmidt).

2002-10-22  6.72z  Heiko Oberdiek
    * 6.72z
    * A small remainder of option 4 removed.
    * options.tex: option pdfpagelabels added,
                   option 4 removed.

2002-09-12  6.72y  Heiko Oberdiek
    * 6.72y
    * Addition to \hyper@normalise: \_, \textunderscore,
      \textasciitilde.

2002-09-04  6.72x  Heiko Oberdiek
    * 6.72x
    * \ReadBookmarks is disabled if bookmarks=false is given.
    * \Hy@raisedlink introduced into \hyper@natanchorstart
      (Thanks to Macro Kuhlmann <mk@mcqm.net>).

2002-08-24  6.72w  Heiko Oberdiek
    * 6.72w
    * "\let\pdfoutput\@undefined" removed.
    * Bug fix: option bookmarksnumbered is now respected,
      if package slidesec is used.

2002-08-04  6.72v  Heiko Oberdiek
    * 6.72v
    * Koma classes: optional argument for \maketitle.

2002-08-03  6.72u  Heiko Oberdiek
    * 6.72u
    * \appendix: \Hy@org@appendix moved to the end
      and renamed to \HyOrg@appendix.

2002-07-25  6.72t  Heiko Oberdiek
    * 6.72t
    * Support for footnotes in p-columns of longtables.

2002-06-06  6.72s  Heiko Oberdiek
    * 6.72s
    * \Hy@defaultdriver used, so that "hypertex" can
      be redefined in hyperref.cfg (eg. "dvips").

2002-06-05  Heiko Oberdiek
    * backref 1.20
    * Babel's \@safe@activestrue inserted to bibitem commands.
      But problems with \cite remains (frenchb.ldf).

2002-05-27  6.72r  Heiko Oberdiek
    * 6.72r
    * Problem with varioref's \vref@pagenum fixed
      (Thanks to Felix Neubauer <felix.neubauer@gmx.net>).

2002-05-10  6.72q  Heiko Oberdiek
    * 6.72q
    * Some spaces in PDF output of driver pdftex removed.

2002-05-09  6.72p  Heiko Oberdiek
    * 6.72p
    * Option `pdfusetitle' now correctly disabled.

2002-04-20  6.72o  Heiko Oberdiek
    * 6.72o
    * Bug fix of 6.72n is wrong:
      Octal escape sequences (\000) are not detected by the method
      with \meaning. Now another method, based on \dospecials, is
      used to protect active characters while reading the .out file.

2002-04-19  6.72n  Heiko Oberdiek
    * 6.72n
    * Bug fixed in \ReadBookmarks of driver vtex:
      the text arguments in the .out file are
      now protected.

2002-04-15  6.72m  Heiko Oberdiek
    * 6.72m
    * Adaption to subfigure 2002/03/26 v2.1.2. It uses
      \AtBeginDocument{...\newcommand{\toclevel@subfigure}...}.

2002-04-12  6.72l  Heiko Oberdiek
    * 6.72l
    * Fix from Werner Lemberg <wl@gnu.org> for
      bookmarks with Big5 encoded strings,
      preprocessed by package cjk.

2002-04-09  6.72k  Heiko Oberdiek
    * 6.72k
    * \protected@edef instead of \edef in \hyper@link@.

2002-03-27  6.72j  Heiko Oberdiek
    * 6.72j
    * Tried to fix the problem that links to
      bibliography points to baseline if pdfTeX is
      used by inserting \Hy@raisedlink.
    * \Hy@raisedlink disabled for pdfmark drivers,
      because they use a PostScript method.

2002-03-15  6.72i  Heiko Oberdiek
    * 6.72i
    * \toclevel@subfigure and \toclevel@subtable fixed.

2002-03-15  6.72h  Heiko Oberdiek
    * 6.72h
    * New structure on tug server.
    * Makefile: target "distrib" removed.
    * Textures update by Ross Moore <ross@maths.mq.edu.au>.

2002-03-14  6.72g  Heiko Oberdiek
    * 6.72g
    * Added fix for subfigure 2002/02/14 v2.1.
      Loading order: nameref, subfigure, hyperref.

2002-03-08  6.72f  Heiko Oberdiek
    * 6.72f
    * dvipdfm: pdfstartpage and pdfstartview fixed
      (Akira Kakuto <kakuto@fuk.kindai.ac.jp>).

2002-02-16  6.72e  Heiko Oberdiek
    * 6.72e
    * \pdfstringdef: \cyr disabled for russian.ldf
    * \pdfstringdef: shorthands for macedonian.ldf
    * VTeX 7.54: pdfnewwindow supported in \hyper@linkfile.

2002-01-14  6.72d  Heiko Oberdiek
    * 6.72d
    * Bug fix: \Hy@title, \Hy@author.

2002-01-08  6.72c  Heiko Oberdiek
    * 6.72c
    * pdfmark.def: /URI moved from /DOCVIEW to {Catalog}.
    * pdfmark.def: Unused \@dobaseurl removed.

2002-01-07  6.72b  Heiko Oberdiek
    * 6.72b
    * Support of \stockwidth and \stockheight (memoir class).

2002-01-06  6.72a  Heiko Oberdiek
    * 6.72a
    * Annotation's additinal-actions dictionary for form fields:
      Supported: keystroke (/K), validate (/V), format (/F)
      and now added: onfocus (/Fo), onblur (/Bl),
      onmousedown (/D), onmouseup (/U),
      onenter (/E), onexit(/X)
    * Additional-actions dictionary added in \PDFForm@List and
      \PDFForm@Radio.
    * \PDFForm@Text: "/Ff 1" added, if only \ifFld@readonly is set.

2001-12-23  6.71z  Heiko Oberdiek
    * 6.71z
    * Some \providecommand replaced by \providecommand*.
    * Babel's \@number of file lrbabel.def inserts
      unexpandable tokens into the expansion of \arabic.
      At some places dummy for \@number inserted, where
      anchor and link names are expanded.

2001-12-21  6.71y  Heiko Oberdiek
    * 6.71y
    * Support for chapterbib added, provided by
      Julian Gilbey <J.D.Gilbey@qmul.ac.uk>.

2001-12-06  6.71x  Heiko Oberdiek
    * 6.71x
    * Added fix by Denis Girou for pst-key.tex (1998,
      derived from old keyval.dtx). Any initial brace group
      in the value field is removed.

2001-11-14  6.71w  Heiko Oberdiek
    * 6.71w
    * Added suggestion of Didier Verna <didier@lrde.epita.fr>:
      The fix for multind is also applied for package index.

2001-11-12  6.71v  Heiko Oberdiek
    * 6.71v
    * The feature of 6.71r with automatic detection of
      title and author can be enabled by option
      pdfusetitle. The default is disabled.
    * If pdfusetitle is enabled, an optional argument
      is detected for \title and \author (amsart class).

2001-11-05  6.71u  Heiko Oberdiek
    * 6.71u
    * \literalps@out for dviwindo (D.P. Story).

2001-11-04  6.71t  Heiko Oberdiek
    * 6.71t
    * The patch for harvard is delayed by \AtBeginDocument
      to solve a problem with the package load order, if
      html.sty is present (Command \harvarditem already
      defined).
    * The fix for the Adobe bug introduced in 6.71n
      is changed completely, because Adobe's suggestion
      generates an extra empty page at the end.
      (\literalps@out for dviwindo is currently only a dummy.)

2001-10-30  6.71s  Heiko Oberdiek
    * 6.71s
    * If "\\" or "\newline" are used in \title or
      \author and reused for the pdf information
      entries, then they are replaced by a space
      or a comma and space, see hyperref.dtx.

2001-10-11  6.71r  Heiko Oberdiek
    * 6.71r
    * Detection of \author and \title added for
      defaults of pdf information entries.

2001-09-20  6.71q  Heiko Oberdiek
    * 6.71q
    * Fix for Adobe bug of 6.71n:
      * VTeX in PS mode with GeX: \immediate\special{!=...}

2001-09-18  6.71p  Heiko Oberdiek
    * 6.71p
    * Fix for Adobe bug of 6.71n improved:
      * Support for dviwindo added (D.P. Story).
      * Check for product added (product is level 2).

2001-09-18  6.71o  Heiko Oberdiek
    * 6.71o
    * Warning, if \hypercalcbp is used without
      package calc or e-TeX.
    * Use of \hypercalcbp removed to avoid the above warning.
    * \usepackage{calc} added in testams.tex.

2001-09-18  6.71n  Heiko Oberdiek
    * 6.71n
    * If package tex4ht is loaded, option tex4ht
      is added to hyperref's option list
      (Eitan Gurari <gurari@cis.ohio-state.edu>).
    * Bug fix added for Adobe Distiller 5
      (Adobe bug number 466320, thanks to
      D.P. Story and M. Vulis).
    * testams.tex fixed.

2001-08-19  6.71m  Heiko Oberdiek
    * 6.71m
    * VTeX's \OpMode=3 is accepted the same way as 1 and 2.

2001-08-19  6.71l  Heiko Oberdiek
    * 6.71l
    * OS part in VTeX's /Producer default corrected.

2001-08-19  6.71k  Heiko Oberdiek
    * 6.71k
    * Default of /Producer string:
      * updated for pdfTeX >= 1.00a,
      * pdfeTeX detection added,
      * \VTeXOS added for VTeX >= 7.45.

2001-08-16  6.71j  Heiko Oberdiek
    * 6.71j
    * Translation of \autoref names to brazil/portuges by
      Willie Dresler Leiva <dreslerleiva@hotmail.com>.
    * test/test0.dvi removed.
    * test/test7.tex: \usepackage{times} to get smaller test7.pdf.
    * Makefile: targets clean and distrib updated, $(RM) introduced.

2001-08-10  6.71i  Heiko Oberdiek
    * 6.71i
    * Compatibility problem with xypic, introduced by
      version 6.71g, fixed.

2001-07-03  Heiko Oberdiek
    * Two small fixes of Makefile, provided by
      Martin Maechler <maechler@stat.math.ethz.ch>.

2001-06-18  6.71h  Heiko Oberdiek
    * 6.71h
    * Option pdfpagemode with empty argument sets
      default behaviour (an alternative would be "UseNone")
      in order to avoid the wrong name "/".

2001-05-26  6.71g  Heiko Oberdiek
    * 6.71g
    * Contributions by Ross Moore <ross@ics.mq.edu.au> and
      Daniel Steffen:
      a. patch to  htexture.def  that adjusts the PDF@SetupDoc
         so that it includes the setup information from  pdfmark.def
         as well as the tokens needed by Textures itself.
      b. changes to the \AtBeginDocument usage to implement
         compatibility with the  ldump.sty  package.
    * Bug fix in multind support (forgotten backslash).
    * Fix for driver pdftex: \pdfpagewidth and \pdfpageheight
      are not set, if \paperwidth or \paperheight are zero,
      because it is likely that the settings of pdftex.cfg
      are better than the heuristics of pdfTeX, if the dimen
      lengths are zero.

2001-04-13  6.71f  Heiko Oberdiek
    * 6.71f
    * Feature request of Jens-Uwe Morawski <morawski@gmx.net>:
      \thispdfpagelabel introduced.

2001-04-05  6.71e  Heiko Oberdiek
    * 6.71e
    * \@begindvi changed:
      * \Hy@begindvi for hyperref stuff in \@begindvi introduced,
      * small bug fix (first page with options
        pdfpagelabels + pageanchor=false).

2001-04-05  6.71d  Heiko Oberdiek
    * 6.71d
    * Fix for \@@Radio in hdvipdfm.def for AR5, provided
      by D. P. Story <story@uakron.edu>.
    * Spell error corrected (\Hy@captionsspanish).
    * The fix of 6.71b for VTeX paper size was introduced
      to solve problem with prosper, but because of new problem
      with pdfscreen, the fix is redone.

2001-02-20  6.71c  Heiko Oberdiek
    * 6.71c
    * Bug fix, introduced in 6.71b.

2001-02-20  6.71b  Heiko Oberdiek
    * 6.71b
    * Fixes by Markus Kohm:
      * Applying the \@addchap hack for scrreprt.
      * Disabling the \@addchap hack for komascript
        versions since 2001/01/01, because these
        versions contain hyperref support.
      * The \@ssect, \@schapter, ... hacks are also applied
        to driver hypertex.
    * Fixes by Alex (VTeX):
      * Correction of paper size setting.
      * /Replace transition supported.

2001-01-27  Heiko Oberdiek
    * nameref 2.19:
      option final of showkeys now detected.

2000-11-05  6.71a  Heiko Oberdiek
    * 6.71a
    * Two errorneous garbage lines removed, they cause
      an infinite loop with \autoref{<equation|footnote>}.

2000-10-04  6.71  Sebastian Rahtz
    * 6.71 CTAN release

2000-09-29  6.70y  Heiko Oberdiek
    * 6.70y
    * Check of empty /Dest and /DestAnchor values
      improved (\pdfmark).

2000-09-22  6.70x  Heiko Oberdiek
    * 6.70x
    * Next typo fixed (option american).

2000-09-22  6.70w  Heiko Oberdiek
    * 6.70w
    * \DeclareRobustCommand: \href, \url, \hyperimage,
                             \hyperref
    * Typo fixed (option american).

2000-09-07  6.70v  Heiko Oberdiek
    * 6.70v
    * Fix for option CJKbookmarks.

2000-09-06  6.70u  Heiko Oberdiek
    * 6.70u
    * Fix of \pdf@rect and \@hyperfixhead for seminar
    * Default for \special@paper with values for
      packages typearea or geometry.
    * Fix for seminar: true values for \pdf{h,v}origin
      and \pdfpage{width,height} (Thanks to
      Stephan Lehmke).
    * File `test/seminar.con' replaced by environment
      `filecontents' in file `testslide.tex'.

2000-09-05  6.70t  Heiko Oberdiek
    * 6.70t
    * Fixes for packages listings and listing.
    * Some \setbox...=\hbox replaced by color safer
      constructs.
    * Patch for bookmarks with package cjk, enabled
      with option `CJKbookmarks'.

2000-08-31  6.70s  Heiko Oberdiek
    * 6.70s
    * URLs, broken by bibTeX, work now:
        \url{%
          http://www.%
          dante.de/%
        }
      ("%^^M" are detected and removed, thanks
      Stefan Ulrich <ulrich@cis.uni-muenchen.de>
      for his suggestion.)
    * Checks added to hycheck.tex
    * \caption checks whether \@captype is defined.

2000-08-30  6.70r  Heiko Oberdiek
    * 6.70r
    * Shorter PostScript names (/H.X) for drivers of dvips type.
    * Bug fix (hvpdfmark.def): /pdf@voff
    * New test file `hycheck.tex'.
    * Bug fix: latex/2318 fix added to \@caption.
    * Bug fix: \numberwithin

2000-07-30  6.70q  Heiko Oberdiek
    * 6.70q
    * VTeX: further fixes.

2000-07-17  6.70p  Heiko Oberdiek
    * 6.70p
    * \test@reftype fixed (used for \autoref).
    * autorefnames: german fixed, spanish added.
    * VTeX: additions and fixes from Alex Kostin.

2000-07-04  6.70o  Heiko Oberdiek
    * 6.70o
    * Test files testbm{oe,sc,zc,yi,l}.tex merged to testbma.tex.
    * Added correct \@hyper@launch for hvtex.def (Alex Kostin).

2000-07-03  6.70n  Heiko Oberdiek
    * 6.70n
    * Default for \Hy@pageheight changed from A4 to
      setting via \hypercalcbp and \paperheight.

2000-07-02  6.70m  Heiko Oberdiek
    * 6.70m
    * Feature added: \hypercalcbp (see hyperref.dtx).

2000-07-02  6.70l  Heiko Oberdiek
    * 6.70l
    * Bugfix in onopen of 6.70k undoned. It will
      be fixed in VTeX itself.

2000-07-01  6.70k  Heiko Oberdiek
    * 6.70k
    * Own section for vtexpdfmark driver and
      PostScript code fixed.
    * Bug in hvtex.def fixed: missing space in onopen special.

2000-07-01  6.70j  Heiko Oberdiek
    * 6.70j
    * hyperref.ins for vtexpdfmark corrected.

2000-07-01  6.70i  Heiko Oberdiek
    * 6.70i
    * Start of new VTeX driver that support pdfmark specials.
      Option `vtexpdfmark', file `vtexmrk.def'
      (contributed by Michael Vulis).
    * hyperref.ins: hvtexmrk.def added.

2000-06-30  6.70h  Heiko Oberdiek
    * 6.70h
    * nohyperref: \hyperpage disabled.
    * Defaults for \autoref's names only define \...autorefname.
    * Problem with \hyper@hash fixed.
    * \nolinkurl added (variant of \url, that does not make
       a link, eg. for use in the second argument of \href).
    * Problem fixed, that warning ``Label(s) may have changed.''
      always appears with `babel' and `\bibcite'.
    * Update of htextures.def by Ross Moore <ross@ics.mq.edu.au>:
      * the blue rectangles no longer appear with `colorlinks',
      * pdfmark support,
      * the built-in support for hypertex specials is
        utilised.
    * Update of hvtex.def by Michael Vulis
      <support@micropress-inc.com>:
      * Bug in \Acrobatmenu fixed.
      * Transition effects added (written by Alex Kostin).
    * pdfmark.def: Character slash `/' now works
      in destination names (eg: "cite.OMG:formal/98-12-01").

2000-05-08  6.70g  Heiko Oberdiek
    * 6.70g
    * \autoref names: To solve the uppercase problem,
      first the names \...autorefname are used in \autoref.
      Language options added for english and german languages.

2000-05-08  6.70f  Heiko Oberdiek
    * 6.70f, nameref: 2.18
    * Anchor of foonotes raised.
    * showkey support (nameref.dtx: \label, \ref, \pageref, \nameref,
      not checked and tested is \cite).
    * \@xfootnotetext calls \H@@mpfootnotetext, if called in minipage.
    * Bug \href{foo.pdf#bar} fixed, introduced in 6.70c.
    * Bug harvard/backref fixed ({\thepage}{\current@label}).

2000-04-12  6.70e  Heiko Oberdiek
    * 6.70e
    * Empty reference causes crash of distiller, therefore
      empty references replaced by UNDEFINED
      (pdftex, pdfmark, dvips, vtex, dvipdfm).

2000-04-11  6.70d  Heiko Oberdiek
    * 6.70d
    * hvtexhtm detected as default driver.
    * Bug fix (undefined \pageref within \ifthenelse).

2000-03-31  6.70c  Heiko Oberdiek
    * 6.70c
    * \hyper@normalise: %, \%, #, \# expands to catcode `other'
      characters, \url{http://foo.bar/%2e_~#hash} should work.
    * \pdfBorderAttrs removed and replaced by
      "/Border [\@pdfborder]".
      If option colorlinks is set, the border is set to zero
      immediately, not \AtBeginDocument (for people who
      want to have both borders and colored links).

2000-03-31  6.70b  Heiko Oberdiek
    * 6.70b
    * Definition of \x remains unchanged (bug introduced in 6.67g).
    * Packages titlesec and titletoc support by Javier Bezos
      <jbezos@arrakis.es>.
    * \MP added (\pdfbookmarkstring, htex4ht.cfg).
    * All files of hyperref.dtx now identify themselves
      by \Provides{File,Package}.
    * Start with nohyperref.sty (SR), toc-level addtions by HO.
    * Updated: testbm{gl,u}.tex

2000-03-23  6.70a  Heiko Oberdiek
    * 6.70a
    * New option: pdfpageduration for the /Dur key
      in the pdf page object, the value is empty or
      contains the length in seconds (real).
      Supported drivers: pdftex, pdfmark.
    * New option: pdfpagehidden for the /Hid key
      in the pdf page object, the value is a boolean.
      Supported drivers: pdftex, pdfmark.

2000-03-22  6.70  Sebastian Rahtz
    * 6.70 CTAN release (TeX Live 5)

2000-03-22  6.69f  Heiko Oberdiek
    * 6.69f
    * \@ifundefined{thechapter} changed to \@ifundefined{chapter}
      because of compatibility with french.sty.
    * xr-hyper.sty: \xdef changed to \protected@xdef
      (Stephan Lehmke <Stephan.Lehmke@cs.uni-dortmund.de>).
    * hvtex.def: default for pdfview changed to xyz.

2000-03-07  6.69e  Heiko Oberdiek
    * 6.69e
    * Fix for babel/3174 (\@save@activestrue in \hyper@normalise).

2000-03-02  6.69d  Heiko Oberdiek
    * 6.69d
    * Fix for \texttilde with babel's spanish, estonian, galician
    * Expandable versions without link of \ref and \pageref:
      \hypergetref and \hypergetpageref.
    * \ifthenelse: \ref and \pageref use the \hyperget... variants.
    * \hyper@chars added in \hyper@anchor of drivers
      hypertex, vtexhtml, and vtex.
    * Forms: checkboxsymbol introduced (Michael Wiedmann
      <michael.wiedmann@detewe.de>).
    * Redefinitions in \appendix are made globally
      (Tim J Harding <Tim.Harding@quadstone.com>).
    * If \chapter is undefined, it remains now undefined.

2000-01-22  6.69c  Heiko Oberdiek
    * 6.69c
    * D. P. Story <story@uakron.edu> has adapted forms
      part of pdfTeX to dvipdfm.

2000-01-21  6.69b  Heiko Oberdiek
    * 6.69b
    * \@writetorep: destination and level check added.
    * \addcontentsline: \phantomsection added, if no destination.

2000-01-19  6.69a  Heiko Oberdiek
    * 6.69a
    * Bug fixed: tabularx+\maketitle+\footnote.
    * LPPL 1.2, manifest.txt updated.

2000-01-18  6.69  Sebastian Rahtz
    * 6.69 CTAN release
    * Missing test files added.

2000-01-17  6.68a  Heiko Oberdiek
    * 6.68a
    * pdfpagescrop works now with dvipdfm (D. P. Story
      <story@uakron.edu>).

2000-01-13  6.68  Sebastian Rahtz
    * 6.68 CTAN release

2000-01-11  6.67h  Heiko Oberdiek
    * 6.67h
    * pdfpagemode: /None corrected to /UseNone.
    * \pdfstringdef: \halign disabled (because of errors by #).
    * Option draft: bookmarks are disabled (thanks to Michael Vulis).
    * Outdated bookmark documentation removed.
    * hvtex.def: \media{width,height} supported.
    * Space after \@pdfhighlight inserted (hpdftex.def).
    * Bug fixed in redefinition of \@chapter.
    * Small bug fixed in \Hy@boolkey.

1999-12-01  6.67g  Heiko Oberdiek
    * 6.67g
    * test/phys332-{1,2}.jpg renamed to test/phys{1,2}.jpg
    * Improved \catcode check and settings at the beginning
      of hyperref.sty.
    * [#1]-Bug fixed by [{#1}] in the definition of \htmlref
      and \@newctr and in many uses of \pdfmark.

1999-11-24  6.67f  Heiko Oberdiek
    * 6.67f
    * Test files checked by Sebastian Rahtz.
    * Unwanted spaces removed (dviwindo, outline).
    * Redone: \def\texorpdfstring to \newcommand*
    * Other implementation of \HyPSD@tocsection by Michael Downes.
    * ps2pdf: Default for pdfborder: 0 0 1
    * \belowpdfbookmark added (setting bookmark below current
      level without changing it).
    * \@ChoiceMenu: coiled "{\if}\fi" cleared to "{\if\fi}".
    * Fix for \citeN and \shortciteN of package chicago.

1999-11-09  6.67e  Heiko Oberdiek
    * 6.67e
    * Detection of VTeX PS mode (OpMode=2).
    * Added \tocsection fix for AMS classes
      (thanks to Michael Downes/Tom Kacvinsky).
    * Changed \newcommand*{\texorpdfstring} to \def\texorpdfstring
      (a wish of Tom Kacvinsky).
    * INSTALLDIRVAR added to makefile (default: TEXMFMAIN).

1999-11-09  6.67d  Heiko Oberdiek
    * 6.67d
    * Unwanted space removed in \hyper@linkstart (hvtex.def).
    * <hvtex,hvtexhtml> renamed to <vtex,vtexhtml>
    * If no driver is given, VTeX in PDF mode is now detected.

1999-11-08  6.67c  Heiko Oberdiek
    * 6.67c
    * hog.{eps,pdf} added for test0.tex
    * Bug in \Acrobatmenu of hvtex.def fixed.

1999-11-04  6.67b  Heiko Oberdiek
    * 6.67b
    * New feature: With option `pdfpagelabels' the
      /PageLabels entry in the /Catalog object of PDF 1.3
      is supported.
      With `pdftex' and `vtex' one TeX run suffices,
      other pdf driver, that work via \special, need
      two TeX runs.
    * Option `4' removed, because it is not used.

1999-10-23  6.67a  Heiko Oberdiek
    * 6.67a
    * \Hy@boolkey with optional argument for option name, if it
      is different.
    * hpdftex.def: \pdfrefform\OBJ@acroform, ... added.

1999-10-18  6.67  Heiko Oberdiek
    * 6.67 public release on CTAN

1999-10-14  6.66m  Heiko Oberdiek
    * 6.66m
    * makefile fixes.

1999-10-13  6.66l  Heiko Oberdiek
    * 6.66l
    * dvipdfm driver updated by Sebastian Rahtz.
    * LPPL 1.1, manifest.txt added.
    * \hyperlinkfileprefix for Ross Moore.
    * Option baseurl disabled after first use.
    * Option debug = verbose.
    * Used global options are removed from the unused option list.
    * \pdfstringdef: \leavevmode disabled,
      \guill@spacing (frenchb.ldf) properly defined.
    * Directory structure: test/ and doc/
    * Slides and paper of Heiko's talk at EuroTeX'99 added in doc/.

1999-10-07  6.66k  Heiko Oberdiek
    * 6.66k
    * hyperref.ins: eight times faster by \generate (docstrip 2.4)
      (Suggestion by Werner Lemberg <wl@gnu.org>).
    * backref.dtx 1.19:
      * \backcite ignores entries that are already present.
      * Some cosmetic clean up.
    * nameref.dtx 2.17: Some cosmetic clean up.
    * \Hy@boolkey with error checking.
    * Code for options backref and pagebackref rewritten.
    * Options are disabled after use.

1999-10-05  6.66j  Heiko Oberdiek
    * 6.66j
    * foiltex: \ext@table, \ext@figure defined.

1999-10-05  6.66i  Heiko Oberdiek
    * 6.66i
    * \pdfstringdef: support of shorthands of some babel
      languages added.
    * \ij, \IJ added in PD1 and PU encoding for Dutch.

1999-10-05  6.66h  Heiko Oberdiek
    * 6.66h
    * Making destination for \addcontentsline in
      \@chapter, if \c@secnumdepth<0, \frontmatter, or \backmatter.
    * `(' and `)' added to \Hy@{Set,Restore}Catcodes.

1999-10-01  6.66g  Heiko Oberdiek
    * 6.66g
    * \index{test|(} supported.

1999-09-28  6.66f  Heiko Oberdiek
    * 6.66f
    * options.tex with bookmarkstype
    * Bug in \autoref fixed: chapter/appendix detection
    * \\ and \newline produces a warning in \pdfstringdef
    * draft=false should work.

1999-09-14  6.66e  Heiko Oberdiek
    * 6.66e
    * Unwanted space in \HyPsd@LetUnexpandableSpace removed.

1999-09-13  6.66d  Heiko Oberdiek
    * 6.66d
    * \@footnotemark is also disabled, if package
      tabularx is loaded.

1999-09-10  6.66c  Heiko Oberdiek
    * 6.66c
    * Bug fix: Definition of \Hy@SaveLastSkip is moved before \MaybeStopEarly.

1999-09-10  6.66b  Heiko Oberdiek
    * 6.66b
    * Starting with option warnings, if the option is
      set at a wrong place.
    * Support for package multind.
    * \textnumero added to testbmu.tex.

1999-09-08  6.66a  Heiko Oberdiek
    * 6.66a
    * Catcodes are set at begin of package and restored at the end.
      (Bug fix: ltxdoc.cls makes '|' active...)

1999-09-08  6.66  Sebastian Rahtz
    * Release 6.66

1999-09-01  6.65e  Heiko Oberdiek
    * 6.65e
    * Test for \XR@addURL instead of the package name, because
      they exist different versions of xr and xr-hyper.

1999-08-31  6.65d  Heiko Oberdiek
    * 6.65d
    * Bug fixed (use of \renewcommand in \pdfstringdefDisableCommands)
    * Weak support for \ref and \pageref in bookmarks added.
    * Made bookmark code less slow (testbmu.tex compiles 20% faster):
      \HyPsd@ConvertToUnicode rewritten, \HyPsd@string introduced, ...
    * Bug detected by Ian Bruce: hyperref has a different spacing
      with theorem environments.
      Cause: The \lastskip value is destroyd by the specials that
      set the anchor.
      Fix: Saving the \lastskip value before the specials, and after
      setting \nobreak\{h,v}skip-\lastskip\{h,v}skip\lastskip.
      See \Hy@SaveLastskip - \Hy@RestoreLastskip.
      (most drivers: \hyper@anchor, \hyper@anchorstart - \hyper@anchorend;
      pdftex: \new@pdflink; dvipdfm: \@pdfm@dest)
    * \CYRCHDSC and \cyrchdsc corrected to \CYRCHRDSC and \cyrchrdsc
      (Thanks to Vladimir Volovich <vvv@vvv.vsu.ru>)
    * Bug fixed: \HAR@checkcitations redefined to add \hyper@@link.
      Without this the "Changed labels" warning would always appear.

1999-08-24  6.65c  Heiko Oberdiek
    * 6.65c
    * Unicode bookmark support 0x0000..0x04FF.
    * testbmu.tex: detailed test file for Unicode bookmarks.
    * Default setting of \@pdfborder with \providecommand,
      so package option `pdfborder' does work now.
    * \hv@pdf@char: support of octal codes with VTeX
      versions greater or equal 6.50.
    * Typo in option 'vtex' corrected.
    * Again backref 1.18.
    * Various drivers (dviwindo, hypertex, ...): \leavevmode in
      \hyper@linkurl, \hyper@linkfile, ... added where missing.
    * testform2.tex renamed to testfor2.tex (8+3 file name).

1999-08-17  6.65b  Heiko Oberdiek
    * 6.65b
    * Unicode bookmark support, starting with Cyrillic.

1999-08-14  6.65a  Heiko Oberdiek
    * 6.65a
    * Module pdfstringdef: bug (\space) and typo fixed.

1999-08-12  6.65  Sebastian Rahtz
    * RELEASE 6.65

1999-08-10  6.64h  Sebastian Rahtz
    * 6.64h
    * Moved some sections to before \MaybeStopEarly. Otherwise
       implicit=false mode never saw some important stuff.
    * hyperref.dtx: added \href to list of ignored commands in
      bookmarks. cleaned up VTEX stuff as per diagnosis by Heiko

1999-08-06  6.64g  Sebastian Rahtz
    * 6.64g
    * hyperref.dtx: typos and little fixes from Heiko
    * added another special thing for typexml

1999-07-29  Sebastian Rahtz
    * version 6.64c. hyperref.dtx: some typos corrected, and form
      primitives of pdftex

1999-07-28  Sebastian Rahtz
    * cut out any footnote work if tabularx is
      loaded. add some form stuff from D P Story

1999-07-28  Sebastian Rahtz
    * version 6.64b
    * hyperref.dtx:
    Changes from Heiko:
    Module pdfstringdef:
    * Small bug in \HyPsd@ProtectSpaces/HyPsd@RemoveMask fixed.
    * \@ifnextchar because of \futurelet disabled.
    * Disabling of \@ifstar removed, because it calls \@ifnextchar.
    * \@protected@testopt disabled to show the problematic macro in
      the warning message (commands with an optional argument).
    * \pdfstringdefWarn#1 prints a warning message with token #1,
      it can be used in code that disables macros by the user.
    * \pdfstringdefDisableCommands#1 is a easier interface for
      the hook \pdfstringdefPreHook. It appends its argument to the
      meaning of \pdfstringdefPreHook. The character @ can be used
      in command names.
    * \penalty is removed silently.
    * \kern and \hskip are detected with a warning:
      * At the beginning or, if the value is less than 1ex,
        they are removed.
      * Else they are replaced by a space.

    Fix for \pdfpage(s)attr:
    * Setting the /CropBox with \pdfpagesattr:
      The old meaning of \pdfpagesattr is appended.
    * Initial value of \@pdfpagestransition is \relax
      to differentiate between a unused or empty option.
    * \hyper@pagetransition (hpdftex):
      * The old entry /Trans is removed from \pdfpageattr.
      * The remaining old meaning retains and
      * the new /Trans is appended.
    * \hyper@pagetransition (pdfmark):
      * \if-switch for \relax added to get the old behaviour.
      ? (1) Need to delete an old entry?
      ? If 1=yes, how to delete?

1999-07-21  Sebastian Rahtz
    * version 6.64a, corrected typos in VTEX stuff

1999-07-19  6.64  Sebastian Rahtz
    * RELEASE 6.64
    * hyperref.dtx: support pdftex > 0.14 with new primitive names
    * hyperref.dtx: bookmark patches from Stephan Haller, to allow
      local changes of open status
    * hyperref.dtx: small patche for \seteqlabel. obscure problem in
      amstex compatibility mode, found by Michael Downes.
    * hyperref.dtx: patches to VTEX bookmark processing, from Taco
      Hoekwater, following patches by Denis Girou.

1999-07-08  6.63  Sebastian Rahtz
    * RELEASE 6.63
    * hyperref.dtx: added "typexml" option for typexml package
    * Some cleanups from Heiko

1999-06-29  6.62  Sebastian Rahtz
    * RELEASE 6.62
    * hyperref.dtx: (from Heiko), gobble \discretionary in bookmarks

1999-06-27  6.61  Sebastian Rahtz
    * RELEASE 6.61
    * hyperref.dtx: for Babel compatibility, use its  \@safe@actives
      switch in cross-refs (also in nameref.dtx), plus be nicer about
    * in \pdfstringdef (from Heiko). Move \phantomsection to main package.

1999-06-11  6.60  Sebastian Rahtz
    * RELEASE 6.60
    * nameref.dtx: changed \Sectionformat to a \providecommand, as it
      now comes \AtBeginDocument

1999-06-10  Sebastian Rahtz
    * hyperref.dtx: * Increment of version letter to 6.58f
    * hyperref.dtx: add \phantomsection, to make a section-like anchor
      Missing {} after \@ifpackageloaded{subfigure}
    * nameref.dtx define \section@level for pdfscreen
    From Heiko:
    * lastpage fix (added page anchor name, ...).
    * documentation for lastpage support added.
    * \pdfstringdef: \Generic{Error,Warn,Info} disabled while
      expanding.
    * \pdfstringdef: french fix changed to get rid of hard coded
      numbers for the guillemets.

1999-06-09  Sebastian Rahtz
    * hyperref.dtx: * Increment of version letter to 6.58b
    Loads of cleanups by Heiko:
     * \def\@pdfpagecrop{} removed, because it isn't used further
     * Loading of \Hy@driver part replaced (see previous email)
     * Old name \Hy@PDFDef found, replaced by \pdfstringdef
     * Module \pdfstringdef: Use of prefix "\HyPsd@" (it's shorter
      and easier to read than "\Hy@psd@".
     * \let\add@accent\HyPsd@add@accent instead of the definition
       in \pdfstringdef (saving run time).
     * Corrected to \begin{macro}{\HyPsd@ITALCORR}.
     * old ifbookmark replaced by texorpdfstring in description.
     * Missing lines added in pd1enc.def (\",\r,\v,\.,\c)
     * Bugs in  \define@key{Field}{maxlen}{\Fld@maxlen=#1}
            and  \define@key{Field}{menulength}{%
     * Changed \orig@appendix to \Hy@orig@appendix.
         \orig@maketitle to \Hy@orig@maketitle.
     * Replaced \global\def --> \gdef
     * Replaced \global\edef --> \xdef
     * Starting with identing (length 2) and checking the line length.

1999-06-08  Sebastian Rahtz
    * hyperref.dtx. make "subfigure" force hypertexnames=false; remove
      exactdef option (obsolete), and set default of 0 for bookmark
      level of unknown objects (\toclevel@...)
    * a lot of cleaning up of code layout, requested by Heiko, and bug
      fixing related to \addcontentsline

1999-05-30  Sebastian Rahtz
    * backref.dtx: added debugging/verbose  output
    * hyperref.dtx: considerable reworking of \addcontentsline, with
      wide-reaching effects
    * Some more PD1 fixes from Heiko. Stop using \@foo, too common a
      choice by others
    * Some fixes for TeX4ht, from Eitan Gurari

1999-05-19  6.57  Sebastian Rahtz
    * RELEASE 6.57
    * hyperref.dtx: a good many missing or extra spaces in and around
      line endings were found by Heiko and corrected.

1999-05-18  Sebastian Rahtz
    * hyperref.dtx: fixes to \textLF etc from Heiko

1999-05-17  Sebastian Rahtz
    * hyperref.dtx: Raise equation anchors by \baselineskip;
         dangerous, but its the only hope for XYZ views
    * Some fixes for tex4ht from Eitan Gurari
    * stop defaulting papersize \special
    * make bookmarks use tocdepth not secnumdepth
    * Some fixes for AMS equations, will probably break something!
    * some characters changed, and some added, in PD1
      encoding, to allow for silly behaviour of Acrobat, and to help
      Poles (via Wojciech A. Myszka <W.Myszka@immt.pwr.wroc.pl>)

    * backref.dtx: added support for chicago.sty (requested by Alan Reese)

1999-05-14  Sebastian Rahtz
    * hyperref.dtx: added new option hypertexnames. if it is *false*,
      unique arbitrary names are given for anchors and links, to avoid
      any conflict caused by counters being redefined etc. Long overdue.
    * Guillemet fix from Heiko.

1999-04-13  6.56  Sebastian Rahtz
    * RELEASE 6.56
    * hyperref.dtx: missed a \if@filesw (Heiko spotted), and removed
      the <repere> section

1999-04-12  6.55  Sebastian Rahtz
    * RELEASE 6.55
    * hyperref.dtx: when the run: type of URL is used, a \relax creeps
      into the output with pdfmark drivers. corrected.
    * Add some missing \if@filesw code (from Heiko)
    * Proper dummy initialisation of \pdfbookmark
    * Correct serious error over detecting whether seminar is being used
      (added new test, and defined \ifhy@seminarslides)
    * If implicit=false is used, ensure that \PDF@FinishDoc (to add
      DOCINFO stuff) is still done, \AtBeginDocument (it was tied to the
      redefinition of \@thehead)

1999-03-31  6.54  Sebastian Rahtz
    * RELEASE 6.54
    * hyperref.dtx: fixes from Heiko in pdf doc encoding stuff

1999-03-30  6.53  Sebastian Rahtz
    * RELEASE 6.53
    * hyperref.dtx: complete replacement of Heiko's part by nicely
      documented dtx....

    Name changes:
    \newif\ifPDFbookmark ==> \newif\ifHy@pdfstring (internal name)
    \ifbookmark          ==> \texorpdfstring (user command)
    \Hy@PDFDef           ==> \pdfstringdef (user or package command)

    Heiko summarizes the features of this \Hy@PDFDef:
    * PD1 encoding
    * Unknown glyphs don't cause an infinite error loop now (see
      bug report few weeks ago in pdftex@tug.org).
    * Grouping characters can be used, they are removed silently,
      so things like "\TeX{}" can be written.
    * With this version of \Hy@PDFDef the option exactdef can be
      removed now because of the warning messages.
    * All non-expandible commands like unknown glyphs or stomach
      commands are catched by this version: a comprehensive
      warning message is produced and the tokens are removed.
    * xspace support.
    * Support for unbalanced parentheses, hyparen.sty is now obsolete.

1999-03-26  6.52  Sebastian Rahtz
    * RELEASE 6.52
    * hyperref.dtx: Wherever "naturalnames" is used, disable
      \textlatin (from Babel 3.6k). Thanks to Felix Neubauer
      <Felix.Neubauer@gmx.net>
    * Fixes for seminar (Denis Girou <denis.girou@idris.fr>)

1999-03-12  6.51  Sebastian Rahtz
    * RELEASE 6.51 (unreleased)
    * hyperref.dtx: yet more bookmark magic from Heiko Oberdiek!

1999-02-21  Sebastian Rahtz
    * hyperref.dtx: trap a URL type of "run:" and attempt to use it to
      launch an application. In dvips, dvipdfm and pdftex drivers; it
      seems to work in Windows. By default it translates to file:

1999-02-17  Sebastian Rahtz
    * Changed the copyright notice
    * hyperref.dtx: some (more) corrections from Heiko

1999-02-16  6.50  Sebastian Rahtz
    * RELEASE 6.50
    * hyperref.dtx: some corrections from Heiko

1999-02-14  6.49  Sebastian Rahtz
    * RELEASE 6.49
    * hyperref.dtx: remove grouping around PDF@SetupDoc, allowing
      \pdfpagesttr in pdftex to work properly (ie CropBox)
      move PD@FinishDoc to happen at start of dvi (in page header);
      this allows for documents ending in \clearpage in which case the
      stuff never happened. sigh.

1999-02-06  6.48  Sebastian Rahtz
    * RELEASE 6.48
    * hyperref.dtx: add option "naturalnames", which makes hyperref use
      eg \thesection instead of \theHsection. may help some people.
    * Add option "verbose" to provide a debugging hook.
    * Set some more commands to no-op in bookmarks.
    * Remove all pdfinfo from PDF@SetupDoc, and transfer to new
      PDF@FinishDoc, which happens \AtEndDocument. This allows
      \maketitle to do \hypersetup{pdftitle=\@title} etc
    * Rearranged some lines of code.

1999-02-01  6.47  Sebastian Rahtz
    * RELEASE 6.47
    * hyperref.dtx: removed code from dvipdfm by mistake. restored.

1999-01-27  6.46  Sebastian Rahtz
    * RELEASE 6.46
    * hyperref.dtx: add support for colorlinks to dvipdfm driver
    (missed out by mistake before), and \AcrobatMenu

1999-01-20  Sebastian Rahtz
    * hyperref.dtx:  changed \texttilde to \textasciitilde; removed
      \textbeta

1998-12-17  6.45  Sebastian Rahtz
    * RELEASE 6.45
    * hyperref.dtx: make \footnotemark and \footnotetext use original
      non-hyper definitions. from pzezza@facec.cce.unifi.it.

1998-12-07  6.44  Sebastian Rahtz
    * RELEASE 6.44
    * hyperref.dtx: corrected bookmark writing errors. again...
      removed some spurious \makeat s. removed a spurious { in tex4ht

1998-12-01  6.43  Sebastian Rahtz
    * RELEASE 6.43
    * hyperref.dtx: fixes for \addcontentsline from
      kevin@rodin.wustl.edu (Kevin Ruland)
    - make \EndOfPackage things happen \AtBeginDocument instead, for
      consistency
    - fixes to hy@temp from Heiko
    - added optional first parameter to \BOOKMARK in order to provide
      dvipdfm with what it wants

1998-11-27  Sebastian Rahtz
    * hyperref.dtx: added dvipdfm driver from
      Mark Wicks <mwicks@kettering.edu>.
      cleaned up more bookmark code (from Heiko)

1998-11-11  6.42  Sebastian Rahtz
    * RELEASE 6.42
    * hyperref.dtx: replaced bookmark and docinfo writing with new code
      from Heiko Oberdiek which seems to do a better job
    * Support for lastpage package.

1998-11-03  6.41  Sebastian Rahtz
    * RELEASE 6.41
    * hyperref.dtx:  cleaned up test for existence of pdftex again, to
      avoid trampling on other packages. Thomas Esser and David Carlisle
      pointed out the mess.

1998-11-01  6.40  Sebastian Rahtz
    * RELEASE 6.40
    * hyperref.dtx:  checked various drivers, and had to introduce mew
      docstrip guards to add some pdfmark to dviwindo. dvipdf broken, so
      removed from hyperref.ins. Thanks to Thomas Esser for testing so
      quickly.

1998-10-30  6.39  Sebastian Rahtz
    * RELEASE 6.39
    * hyperref.dtx: serious error in where colorlinks and frenchlinks
      were checked. now all at EndOfPackage, after driver load.

1998-10-23  6.38  Sebastian Rahtz
    * RELEASE 6.38
    * hyperref.dtx:  rework handling of driver options so that driver
      is only loaded at the end, with whatever is the latest name given
      in config file, document etc. (Thanks to Thomas Esser for suggestion)

1998-10-17  6.37  Sebastian Rahtz
    * RELEASE 6.37
    * hyperref.dtx: back out change of link to use Action dictionary,
      it seems to break some Distiller setups, and Ghostscript

1998-10-06  Sebastian Rahtz
    * hyperref.dtx: make all eqnarray stop being an anchor, as it may
      break over pages.
    * Whoops. PDF@SetupDoc was after \MayBeStopEarly...

1998-09-24  6.36  Sebastian Rahtz
    * RELEASE 6.36
    * hyperref.dtx: even if bookmark writing disable, \pdfbookmark still
      needs to make anchors

1998-09-22  Sebastian Rahtz
    * hyperref.dtx: xdef not edef in \@writetorep (thanks to Christian
      Kumpf <kumpf@igd.fhg.de>)

1998-09-12  Sebastian Rahtz
    * hyperref.dtx: added option pdfnumberbookmarks to include section
      numbers in PDF bookmarks

1998-09-07  6.35  Sebastian Rahtz
    * RELEASE 6.35
    * hyperref.dtx: added DOCVIEW stuff to dviwindo driver
      better check for playing in head, means no more overfull hbox
      messages

1998-09-04  Sebastian Rahtz
    * hyperref.dtx: added DOCVIEW stuff to dvipsone driver (pointed
      out by D P Story)

1998-09-03  Sebastian Rahtz
    * hyperref.dtx:
      a) added new option linktocpage to make TOC have links on page
         numbers
      b) rewrote or checked all uses of \colorlink, so that they
         have a corresponding \hy@endcolorlink (was \hyper@resetcolor),
         and so are in a \begingroup ... \endgroup group (requested by
         Patrick Daly, for consistency if nothing else). Renamed
         \colorlink to \hy@colorlink

1998-09-02  6.34  Sebastian Rahtz
    * RELEASE 6.34
    * hyperref.dtx: chivvied around pdfview so that it worked, and did
      not override hyperref.cfg. concept of \@pdfviewparam for size
      parameters

1998-08-11  6.33  Sebastian Rahtz
    * RELEASE 6.33
    * hyperref.dtx: fix up some forms problems for Laurent Guillope

1998-08-08  Sebastian Rahtz
    * hyperref.dtx: add option `implicit' to allow (with value of
    false) for no redefinition of LaTeX internals. Re-ordered some
    code sections to allow for this.

1998-08-02  Sebastian Rahtz
    * hyperref.dtx: corrected some typos and mistakes in form support

1998-07-20  Sebastian Rahtz
    * hyperref.dtx: change check of empty head (from test by Denis
      Roegel)

1998-07-06  6.32  Sebastian Rahtz
    * RELEASE 6.32
    * backref.dtx: better test for natbib-like styles
    * hyperref.dtx: add natbib link break macro
    * dvipsone: use same pdfsetup as dviwindo

1998-06-27  6.31  Sebastian Rahtz
    * RELEASE 6.31
    * hyperref.dtx: correct order of part and writetorep
    * hyperref.dtx: more fixes from MicroPress for their driver. zero
      width hidden fields -> width of 1sp. Piet van Oostrum's additions
      to bookmark writing code.
    * add support for "pdfstartview={}", to get `default'
      magnification. hyper@linkfile for pdftex always does a user action
      now
    * Patrick Daly's addition of \ifvmode\nobreak\fi in pdftex start
      anchor fixes his section problems, but is not entirely general.

1998-06-25  Sebastian Rahtz
    * hyperref.dtx: fix NoHyper bug *properly* this time.

1998-06-25  6.30  Sebastian Rahtz
    * RELEASE 6.30
    * hyperref.dtx: zero width hidden fields. support pdfstartview of
      {}. allow NewWindow false with pdfnewwindow option. correct bug in
      default value of centerwindow and fitwindow. fix bug in NoHyper.
      fix bug in \pageref*.
    * Add \autoref macro to generate tagged references.

1998-06-24  6.29  Sebastian Rahtz
    * RELEASE 6.29
    * hyperref.dtx: add \ref* and \pageref* to produce unlinked
      references, and fix bug in label@hyperref.
      add page transitions for pdftex driver

1998-06-23  Sebastian Rahtz
    * hyperref.dtx: add support for page transitions in pdfmark driver
    * hyperref.dtx: add key pdfpagelayout
    * hyperref.dtx: revise form lists, now support Display=Value syntax
    * hyperref.dtx: change test for whether natbib-like code is
      present (if NAT@parse is defined), since things like aguplus dont
      load natbib per se, but use the same code.

1998-06-21  Sebastian Rahtz
    * hyperref.dtx: if form list value starts with a [, its assumed to
      be an array of two strings, display and use values.
    * hyperref.dtx: add `readonly' key for pdf forms, and hidden for
      HTML
    * hyperref.dtx: restructure form drivers to isolate common code
      for pdftex and pdfmark.

1998-06-20  Sebastian Rahtz
    * hyperref.dtx: add `hidden' key for forms

1998-06-19  6.28  Sebastian Rahtz
    * RELEASE 6.28
    * hyperref.dtx: use pdftex version and revision numbers
    * hyperref.dtx: corrected stupid error which meant that the
      bookmark file was not being opened.

1998-06-16  6.27  Sebastian Rahtz
    * RELEASE 6.27
    * hyperref.dtx: finished pdftex forms, and reworked several
      aspects of forms in general.

1998-06-15  Sebastian Rahtz
    * hyperref.dtx: use \filename@parse to decide whether a file: URL
      is a local open or a URL. makes ../../xxx work.
    * VTEX drivers driven by single `vtex' option which checks
      \OpMode

1998-06-13  Sebastian Rahtz
    * hyperref.dtx: merge in material from MicroPress to provide support
      for VTEX's two new modes of operation, PDF and HTML. Drivers hvtex
      and hvtexhtml.

1998-06-12  6.26  Sebastian Rahtz
    * (private) RELEASE 6.26
      addition from DPC to provide better support for encoding in
      .out files (must use inputenc)
    * (private) RELEASE 6.25
    * hyperref.dtx:
      removed quotes from names in dviwindo (DP Story)
      comma after file destination in dviwindo (DP Story)
      rejig parsing of file: to cope with ../foo/bar, at the
      cost of files having to be at least two characters long. ../..
      doesn't work either :-}

1998-06-05  6.24  Sebastian Rahtz
    * (private) RELEASE 6.24
    * hyperref.dtx: unset \@tempa at start of ProcessKVOptions (David
      Carlisle)
    * hyperref.dtx: pdftex base url syntax wrong; and if baseurl
       provided, need to strip file: from URL (corrections by
       daly@linpwd.mpae.gwdg.de (P.W.Daly, MPAe, Lindau, Germany)

1998-05-27  6.23  Sebastian Rahtz
    * (private) RELEASE 6.23
    * hyperref.dtx: remove spurious space in pdfview in pdftex driver

1998-05-16  6.22  Sebastian Rahtz
    * (private) RELEASE 6.22
    * hyperref.dtx: in draft mode, need fifth and secondoffive to be
      really secondoffive

1998-05-08  6.21  Sebastian Rahtz
    * (private) RELEASE 6.21
    * hyperref.dtx: added new key "pdfhighlight" to set Acrobat
      behaviour when a link is pressed. Make destinations use the Action
      dictionary. Added first cut at forms support.

1998-03-25  6.20  Sebastian Rahtz
    * (private) RELEASE 6.20
    * RELEASE 6.19
    * pdftex seems to have changed, added goto page for openaction
    * hyperref.dtx: put / in front of pdfstartview
      still changing textures driver

1998-03-22  6.18  Sebastian Rahtz
    * RELEASE 6.18

1998-03-21  Sebastian Rahtz
    * hyperref.dtx: add conditional code for fancyvrb, to stop
       links being made to fancyvrb lines.
    * experimental textures driver
    * pdftex as 0.12 the default; use guard pdftexold to select 0.11
      behaviour

1998-03-07  6.17  Sebastian Rahtz
    * RELEASE 6.17
    * hyperref.dtx: patches from Piotr Krysiuk
      <pkrysiuk@mimuw.edu.pl> to make it run under LaTeX 209
      compatibility mode

1998-03-05  Sebastian Rahtz
    * hyperref.dtx: put braces around URL in pdfmark driver, to stop
      keyval splitting at an = sign within the URL (bug report from Ahmed
      Hindawi <hindawi@ephouse.com>)

1998-03-03  Sebastian Rahtz
    * hyperref.dtx: add first cut at tex4ht driver
    * hyperref.dtx: changes for pdftex 0.12 driver (syntax changes)

1998-02-28  6.16  Sebastian Rahtz
    * (private) RELEASE 6.16
    * hyperref.dtx: AMSLaTeX does everything twice; pdftex actually
      *executes* the hyper code twice, so that destinations are defined
      twice. Make use of \ifmeasuring@ to avoid this.

1998-02-25  6.15  Sebastian Rahtz
    * RELEASE 6.15
    * Sigh. Messed up counters again. Fixed. It had better be right
      this time.
    * RELEASE 6.14
    * hyperref.dtx: added key bookmarksopen to dictate whether or not
      the bookmark tree is expanded (from Brian Ripley)
    * cleaned up the *horrible* mess created by me over items, which
      mean that I had turned off the incrementing....
    * typo in \pdfbookmark corrected

1998-02-23  6.13  Sebastian Rahtz
    * RELEASE 6.13
     * changes to \item had totally wrecked natbib :-}
    * added keys for PDF creator and producer
    * re-fix \@footnotemark in \maketitle
    * reverse parameters of \htmladdnormallink

1998-02-20  6.12  Sebastian Rahtz
    * RELEASE 6.12
    * RELEASE 6.11
    * hyperref.dtx: play around with items again for Tanmoy. ugh, all
      sorts of changes to stop bibitems getting 3 destinations defined.

1998-01-26  Sebastian Rahtz
    * hyperref.dtx: define \@makefnmark instead of \@footnotemark, to
      take advantage of white space and hyphenation fudges (from DPC)
    * backref.dtx: remove white space in for loop of \backcite

1998-01-22  6.10  Sebastian Rahtz
    * RELEASE 6.10
    * more dealing with \url, allowing for _

1998-01-21  6.9  Sebastian Rahtz
    * release 6.9
    * fixed some small bugs (though more remain) and added
      \Acrobatmenu command.

1997-12-11  Sebastian Rahtz
    * hyperref.dtx: altered algorithm of tocdepth for pdf bookmarks;
      rewrote nesting again. still concerned about global allocation
      of `current' tokens, and lack of nesting in PS file.

1997-12-09  Sebastian Rahtz
    * hyperref.dtx: rewrote handling of (non) nesting. the innards of
      an anchor are now processing inside {\stop@hyper...} which
      hopefully makes all hyper commands no-ops. ripley@stats.ox.ac.uk
      (Prof Brian Ripley) found several things which forced me to do
      *something* (ie a \cite inside a \caption gave the destination of
      the cite to the caption)
    * Daniel T. Cobra <cobra@gyron.acate.com.br> gave me a new
      incompatibility with ps2pdf

1997-11-24  6.7  Sebastian Rahtz
    * RELEASE 6.7
    * started hyperref ChangeLog. cleanup of copyright for Debian inclusion


==> hyperref/README.txt <==
The zip archive here contains the sources for the paper.pdf and
slides.pdf files in the hyperref distribution.

Ultimately, the goal is for this information to be integrated into the
manual.  Hopefully these files will be useful for anyone wishing to work
on that -- if you are interested, please contact Heiko.  They probably
do not compile with current TeX systems.

These files are 
Copyright 1999, 2007 Heiko Oberdiek.
You may freely use, modify and/or distribute each of them.


==> hyperref/manifest.txt <==
% CONTENTS OF THE HYPERREF BUNDLE
% ===============================

hyperref.dtx
        Main package with various drivers.
hluatex.dtx
        luatex back end for hyperref.
backref.dtx
        Bibliographical back referencing.
nameref.dtx
        Cross-referencing by name of section.
hyperref-linktarget.dtx
        Module with commands to create targets         
hyperref-patches.dtx
        outsourced older patches
        
hyperref.pdf, backref.pdf, nameref.pdf, hyperref-linktarget.pdf
        Source code documentation.

hyperref.ins
        Docstrip batch file.

minitoc-hyper.sty
        Obsolete, now just calls minitoc.
ntheorem-hyper.sty
        Obsolete, now just calls ntheorem.
xr-hyper.sty
        Patched version of `xr.sty' to work with `hyperref.sty'.

bmhydoc.sty
	Help package for generating the documentation.

ChangeLog.txt
        History of versions
hylatex.ltx
        For creating format file.
manifest.txt
        Short description of the files.
README.md
        Short readme file.

% Derived files
% =============

backref.sty
nameref.sty
hyperref.sty
nohyperref.sty
hyperref-patches.sty
        LaTeX package files.
hycheck.tex
	Test file.
backref.drv
nameref.drv
hyperref.drv
        Documentation drivers.
hypertex.def
pdfmark.def
hvtexmrk.def
htexture.def
hdvipson.def
hdvips.def
hpdftex.def
hluatex.def
hdviwind.def
htex4ht.def
hvtex.def
hvtexhtm.def
hdvipdfm.def
hxetex.def
        Hyperref drivers.
pd1enc.def
puenc.def
puenc-extra.def
puenc-greekbasic.def
puvnenc.def
puarenc.def
psdextra.def
        Font encoding definition files.

% Directory doc/
% =============

hyperref-doc.pdf, hyperref-linktarget.pdf
        Hyperref manual
hyperref-doc.html, hyperref-doc[2-7].html, hyperref-doc.css,
        HTML version of the manual.
paper.pdf
        Online version of paper for Heiko Oberdiek's talk
        at EuroTeX'99.
slides.pdf
        Slides for Heiko Oberdiek's talk at EuroTeX'99.


==> tools/changes.txt <==
=======================================================================
This file lists changes to the LaTeX2e files in reverse chronological order.
It is provided for convenience only.  It therefore makes no claims to
completeness or accuracy and it contains some references to files that
are not part of the distribution.
=======================================================================

================================================================================
All changes above are only part of the development branch for the next release.
================================================================================

#########################
# 2022-11-01 Release
#########################

2022-09-04  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* array.dtx (section{The macros \texttt{\textbackslash @classz}):
	Test against \strutbox height to determine if an m-cell contains
	 only a single line (gh/766)

#########################
# 2022-06-01 Release
#########################

2022-04-12  Ulrike Fischer  <Ulrike.Fischer@latex-project.org>

	* showkeys.dtx: Adapt to starred references, update varioref support.
      Added rollback to 2014-10-28

2022-01-05  David Carlisle  <David.Carlisle@latex-project.org>

	* bm.dtx: Guard \nolimits@ for gh issue 744

2021-12-05  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* multicol.dtx (subsection{Manual column breaking} \label{sec:colbreak}):
	Added a missing guard in \newcolumn -- it only worked in hmode (sx/624940)

2021-11-30  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* multicol.dtx: Added rollback to v1.8 (2019-10-01 release)

2021-11-18  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* All *.dtx: Replaced \StopEventually by \MaybeStop

#########################
# 2021-11-15 Release
#########################

2021-10-28  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* multicol.dtx (subsection{Manual column breaking} \label{sec:colbreak}):
	Corrected and error message text (gh/703)

2021-10-22  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* multicol.dtx:
	swap names of \mult@gfirstbox and \mult@firstbox because wrong (gh/701)
	drop one unnecessary box allocation (gh701)

2021-10-08  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* multicol.dtx:
	Added optional argument to \columnbreak and implemented \newcolumn (gh/682)

2021-09-01  David Carlisle  <David.Carlisle@latex-project.org>

	* longtable.dtx: add \@nobreakfalse for github/173 and \if@noskipsec for (gh/131)

2021-07-12  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* array.dtx (section{The Environment Definitions}):
	Cancel any outside \mathsurround on the outside of tabular which is
	internally execuded in math mode (gh/614)

2021-07-07  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* varioref.dtx (subsubsection{Supporting ranges}):
	Use 3 additional (empty) arguments as default in case
	nameref is active (sx/603948)

2021-07-06  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* multicol.dtx (subsection{The output routines}]):
	Removed spurious but harmless empty line (\par) in
	code.

#########################
# 2021-06-01 Release
#########################

2021-05-07  David Carlisle  <David.Carlisle@latex-project.org>

	* longtable.dtx: write lists of tables entry to the file with
	extension \ext@table, not force .lot (github/561)

2021-04-25  David Carlisle  <David.Carlisle@latex-project.org>

	* bm.dtx: guard \kernel@ifnextchar (gh/554)
	* bm.dtx: options to control poor man's bold and warnings (gh/71)

2021-04-21  David Carlisle  <David.Carlisle@latex-project.org>

	* longtable.dtx: make \\ robust (gh/548)

2021-04-20  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* array.dtx (section{The line separator \\}):
	Use \protected for \\ variant (gh/548)}

2021-04-18  Phelype Oleinik  <phelype.oleinik@latex-project.org>

	* trace.dtx:
	Add support for \tracingstacklevels and \tracinglostchars=3.

2021-04-18  David Carlisle  <David.Carlisle@latex-project.org>

	* longtable.dtx: silence \vsplit with \vbadness in addition to \vfuzz
	  https://tex.stackexchange.com/a/71121

2021-03-28  David Carlisle  <David.Carlisle@latex-project.org>

	* longtable.dtx: \reset@font in captions gh/133

	* longtable.dtx: Allow paragraphs in footnotes gh/364

2021-03-10  Johannes Braams  <Johannes.Braams@latex-project.org>

	* layout.dtx: (subsection{Options}):
	Option romanian added (gh/529)

2021-02-25  David Carlisle  <David.Carlisle@latex-project.org>

	* longtable.dtx
	(subsection{User Settable Parameters}):
	Increase default chunksize from 20 to 200

	(subsection{The \env{longtable} environment}):
	Guard against shrink glue on current page tools/3396 and gh/183
	Rearrange vertical space tests for tools/3512 (floats on same page)

	(subsection{The {\ttfamily\bslash\bslash} and \cs{kill} Commands}):
	allocated global box  (tools/2914)

	(subsection{The Output Routine}):
	Remove box from final page gh/3512

2021-02-10  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* array.dtx (section{The macros \texttt{\textbackslash @classz}):
	Explicitly run \par at the end of pboxes in preparation for
	paragraph hooks

2020-07-25  Johannes Braams  <Johannes.Braams@latex-project.org>

	* layout.dtx: (subsection{Options}):
	Option japanese added (gh/353)

#########################
# 2020-10-01 Release
#########################

2020-08-11  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* varioref.dtx: Updated suppor for Japanese (gh/352 and gh/369)

2020-07-20  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* array.dtx (subsection{Support for \firsthline ...):
	Ensure that the tabular width isn't changed (gh/322)

	* array.dtx (subsection{Handling of rules}):
	Clarified the handling of rules, no code change (gh/319).

	* varioref.dtx (subsection{Options}):
	Option japanese added (gh/352)

2020-06-06  Johannes Braams  <Johannes.Braams@latex-project.org>

	* verbatim.dtx: Save the value if \@filef@und before the call to
	\@verbatim to make sure that \verbatiminput reads the right
	file. (gh/222).

2020-05-10  Johannes Braams  <Johannes.Braams@latex-project.org>

	* xr.dtx: Remove leading and trailing spaces from the argument to
	\externaldocument, making sure that spaces *in* filenames are
	supprted (gh/217).

2020-04-22  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* array.dtx (section{The line separator \\):
	Don't define \@yargarraycr unnecessarily (gh/152)

2020-04-06  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* array.dtx (subsection{Implementing column types w and W}):
	Use \d@llarbegin and \d@llarendde so that cell is typeset by
	default in math mode inside array; the use of >{$} ... <{$}
	to make such a column text mode remains possible
	(gh/297)  --- this is a breaking change!


2020-02-10  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* array.dtx (subsection{Implementing column types w and W}):
	Unbox collected material so that stretchable glue
	inside can act (gh/270)

#########################
# 2020-02-02 Release
#########################

2020-01-15  David Carlisle  <David.Carlisle@latex-project.org>

	* tabularx.dtx: Avoid .. at end of the Target width debug message.

2020-01-07  David Carlisle  <David.Carlisle@latex-project.org>

	* longtable.dtx: additional \endgraf for
	https://github.com/davidcarlisle/dpctex/issues/8

2020-01-04  David Carlisle  <David.Carlisle@latex-project.org>

	* hhline.dtx: Allow and ignore spaces in the \hhline argument.

2019-12-09  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* multicol.dtx:
	Support up to 20 columns instead of 10; also ensure that
	the insert boxes are not clobbered (gh/237)

2019-10-15  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* multicol.dtx: Use \@maxdepth not \maxdepth (gh/190)

#########################
# 2019-11-10 PL 3 Release
#########################

2019-11-10  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* verbatim.dtx: support \vervisiblespace with luatex and xetex (gh/212)

2019-11-08  David Carlisle  <David.Carlisle@latex-project.org>

	* (shellesc): restore the original catcode of _ to _ not to "

#########################
# 2019-11-08 Release
#########################

2019-11-08  David Carlisle  <David.Carlisle@latex-project.org>

	* (shellesc): restore the original catcode of _ to _ not to "

#########################
# 2019-10-01 PL 2 Release
#########################

2019-11-05  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* varioref.dtx (subsection{Defining the main macros}):
	Support (mis)use of internal interface by fancyref (sx/515106)

2019-10-17  David Carlisle  <David.Carlisle@latex-project.org>

	* shellesc.dtx: protect against active _ and "

2019-10-13  David Carlisle  <David.Carlisle@latex-project.org>

	* shellesc.dtx: add logging in luatex and \ShellEscapeStatus (gh/195)

#########################
# 2019-10-01 Release
#########################

2019-09-09  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* varioref.dtx (subsection{Options}:
	Option arabic added

2019-08-31  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* array.dtx: Add a necessary \expandafter so that redefinitions
	of primitive specifiers	give a warning (github/148)

2019-08-25  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* varioref.dtx: \labelformat and \Ref now available in the kernel
        so removed from this package but only if running on new kernel

	(subsection{Options}):
	Provide options space and nospace

	(subsection{Defining the main macros}):
	Don't drop a preceding space completely but reinsert it later
	after setting a label;
	Command \vp@gerefstar, \vref@star and \Vref@star added to support
	hyperref better

	(subsubsection{Supporting ranges}):
	Added \vpagerefcompare, \vpagrefnearby and \vpagerefcomparenearby

2019-03-01  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* multicol.dtx (subsection{The output routines}):
	Provide minrows counter for balancing.

2019-02-06  David Carlisle  <David.Carlisle@latex-project.org>

	* longtable.dtx: Document the extra color groups

#########################
# 2019-01-05 Release
#########################

2019-01-05  David Carlisle  <David.Carlisle@latex-project.org>

	* xr.dtx: Fix to last update to avoid breaking \include handling.
	(gh/106)

2018-12-30  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* array.dtx (section{The macros \texttt{\textbackslash @classz}):
	Add extra \hskip1sp to guard against an \unskip at the start of
	a c-column cell (gh/102)

2018-12-27  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* multicol.dtx (subsection{The output routines}):
	Removed dead code, the case where this can go wrong is too
	obscure to worry about it (gh/101)

#########################
# 2018-12-01 Release
#########################

2018-11-13    <Frank.Mittelbach@latex-project.org>

	* array.dtx: Do not expand argument of \@startpbox
	while building the tabular preamble (sx/459285)

2018-11-09  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* multicol.dtx:
	Support star with \docolaction (test first then execute)

2018-10-13  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* trace.dtx (section{Implementation}):
	Only reset \tracingoutput if not set by \showoutput earlier

2018-10-01  David Carlisle  <David.Carlisle@latex-project.org>

	* xr.dtx: Update to handle \if tests in the aux file.
	  https://tex.stackexchange.com/a/452321

2018-09-13  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* array.dtx (section{The macros \@classz):
	Add group to prevent color leak (github/72)

#########################
# 2018-04-01 PL 5 Release
#########################

2018-06-26  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* multicol.dtx (subsection{Not balancing the columns}):
	Re-add end penalty for multicols* environment to guard
	against leftovers (git/53)

2018-04-30  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* array.dtx Explicitly place the row strut inside \\ before
	hitting \cr in case the last cell is a multicolumn cell
	(issue 42)

2018-04-20  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* multicol.dtx: restoring column status when leaving a boxed
	multicols so that any further \docolaction will know the
	currect column (issue/39)

2018-04-07  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* array.dtx: Renamed internal \mcell@box to
	\ar@mcellbox and \align@mcell to \ar@align@mcell
        to avoid conflict with makecell package

2018-01-28  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* multicol.dtx:  use a single output routine that does both
	balancing and cutting rather than changing them

2017-11-07  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* array.dtx: fixed bug reported on stack exchange SX68732 about
	bad vertical placement with last column being an m-column

	* array.dtx: fixed bug with m-cells when \extrarowheight is used

	* array.dtx: added w and W column types to support lcr columns with
	fixed width
        (see TUB paper in 38/2: https://www.latex-project.org/publications )

2017-09-28  David Carlisle  <latex-bugs@latex-project.org>

	* tabularx.dtx: set \linewidth as well as \hsize in the column
	widths documentation.

2017-04-11  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* multicol.dtx: Make \clearpage behave like \newpage (pr/4511)

2017-01-16  David Carlisle  <latex-bugs@latex-project.org>

	* bm.dtx: further fixes to luatex code branch for
	https://tex.stackexchange.com/questions/349001

2016-10-06  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* array.dtx: Fixed a 25 year old bug that surfaced for the first time.
	\@halignto needs to be managed locally (pr/4488)

2016-07-07  David Carlisle  <latex-bugs@latex-project.org>

	* bm.dtx: additional tests to cope with luatex's new treatment of
	\mathchar.

2016-07-01  David Carlisle  <latex-bugs@latex-project.org>

	* tabularx.dtx: show [tcb] optional argument in tabularx
	syntax description.

2016-06-07  David Carlisle  <latex-bugs@latex-project.org>

	* shellesc.dtx: typos in messages, and
	improve use with plain etex or luatex

2016-04-29  David Carlisle  <latex-bugs@latex-project.org>

	* shellesc.dtx: in classic tex code accidentally defined
	\ShellEscape twice instead of defining \DelayedShellEscape
	(Ulrike Fischer)

2016-04-07  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* multicol.dtx: Reset \boxmaxdepth back to \maxdimen when outputting
	 pages (issue SX302532).

2016-02-27  David Carlisle  <latex-bugs@latex-project.org>

	* bm.dtx: add initial support for \Umathchardef defined tokens.

2016-02-16  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* varioref.dtx: Delay generating a "may loop" warning or error
	until we know that we aren't using \reftextfaraway
	-- thanks to Morten Hoegholm for the fix

2016-02-09  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* varioref.dtx: revamped some of the documentation to better
	explain how varioref could be used in a multi-lingual context

2016-02-08  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* multicol.dtx: Ensure we are back in vmode before using
        \prevdepth (pr/4448)
        \col@number already initialized in the kernel, so not initializing
	it in the package in case the document is in two-column (pr/4435)

2016-02-03  David Carlisle  <latex-bugs@latex-project.org>

	* tabularx.dtx: support end code of {foo\endtabulax bar} again
          (Reported by Ulrike Fischer)

2016-02-02  David Carlisle  <latex-bugs@latex-project.org>

	* shellesc.dtx: Documentation typos (via Johannes_B at tex.sx)

2016-01-08  David Carlisle  <latex-bugs@latex-project.org>

	* shellesc.dtx: Added new package

2015-09-22 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* varioref.dtx: Fixed blunder from 2005 - galician option
	clearly never used

2015-08-19 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* multicol.dtx: Reset \@textfloatsheight after page finishes (sx261884)

2015-04-02  Joseph Wright <joseph.wright@morningstar2.co.uk>
        * TDS-style zip improvements

2015-04-02 Joseph Wright <latex-team@latex-project.org>
       * Update CTAN link in README

2015-03-31 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* multicol.dtx: Another rewrite of \remove@discardable@items to
	capture the case of \vspace (remove) and \vspace* (keep) correctly

2015-03-25 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* multicol.dtx: additional tracing info if forced breaks result in
	overflow of column heights

2015-03-23  Frank Mittelbach  <latex-bugs@latex-project.org>

	* multicol.dtx: Detect when columns get too large during balancing
	because the user requested more forced breaks than available
	columns.

	Fixed the logic for removing excess white space at column bottoms
	(this is a source of trouble for sure)

2015-03-07  Frank Mittelbach  <latex-bugs@latex-project.org>

	* multicol.dtx: - Use only `0.0001fil' for stretching in \vfilmaxdepth
	 - Set \boxmaxdepth in multi@column@out to avoid material getting too
	far down
	 - Redesign the implementation of \end{multicols*}

2014-11-07 Joseph Wright <latex-bugs@latex-project.org>

       * Rename 00readme.txt to README (named README.txt in the development
         repository)

2014-10-28 Frank Mittelbach   <latex-bugs@latex-project.org>

	* multicol.dtx: In \end{multicols*} only add vertical space if not
	doing already doing \raggedcolumns and add \null to hide the final
	fill if added so that it doesn't get removed again.

2014-10-28  Frank Mittelbach  <latex-bugs@latex-project.org>
	* afterpage.dtx, array.dtx, bm.dtx, calc.dtx, dcolumn.dtx,
	delarray.dtx, enumerate.dtx, ftnright.dtx, hhline.dtx, layout.dtx,
	longtable.dtx, multicol.dtx, showkeys.dtx, tabularx.dtx,
	theorem.dtx, trace.dtx, varioref.dtx, verbatim.dtx, xspace.dtx

	Fixed typos found by Karl Berry in documentation (no version number change)

2014-09-12  Frank Mittelbach  <latex-bugs@latex-project.org>

	* multicol.dtx: change ragged columns to not just fill the
	column but also back up by \maxdepth if they otherwise become
	overfull as adding glue at the bottom means the column will
	never have any depth and before they had. (pr/4395)

	\maxdepth is applied to all column boxes. That was initially not
	necessary as \splitmaxdepth was doing the trick. However, the
	moment those boxes get reboxed this information is lost and
	resulted in some subtle errors. (pr/4395)

	Suppress even really bad overfull warnings while looping

2014-08-24  Frank Mittelbach  <latex-bugs@latex-project.org>

	* multicol.dtx: set \prevdepth to 0pt (in the right place)
	after adding the multicol material. Was not happening in boxed mode.
	Test for excessive depth of columns using > not = (which nearly
	ever will be correct)

2014-07-03    <latex-bugs@latex-project.org>

	* varioref.dtx: correct Romanian default text as suggested

2014-06-19  Frank Mittelbach  <latex-bugs@latex-project.org>

	* multicol.dtx: color-leak fix introduced a spacing problem in
	boxed mode as the added color commands were hiding any space
	at the bottom of the box material (which thus didn't get
	discarded)

2014-05-14  David Carlisle  <latex-bugs@latex-project.org>

	* readme.txt: rename to 00readme.txt.

2014-05-13  David Carlisle  <latex-bugs@latex-project.org>

	* tabularx.dtx: If \endtabularx not found, act as if it was at the start of
	the end code.

2014-04-24    David Carlisle  <david.carlisle@latex-project.org>

	* showkeys.dtx: modify \cite redefinition so {} in the optional argument
          works (tools/4162)

2014-04-23  Frank Mittelbach  <latex-bugs@latex-project.org>

	* multicol.dtx: Support \docolaction

2014-04-22  Frank Mittelbach  <latex-bugs@latex-project.org>

	* multicol.dtx:
	   Bug fix: color leak (https://tex.stackexchange.com/questions/138783)
	   Bug fix: space at column bottom (https://tex.stackexchange.com/questions/121692)
	   Bug fix: Reset \@mparbottom after page finishes

2014-04-22  David Carlisle  <david.carlisle@latex-project.org>

	* tabularx.dtx: allow code before \endtabularx (pr/3722)

2012-02-06  David Carlisle  <david.carlisle@latex-project.org>

	* tabularx.dtx: Avoid exceeding maxdimen
          https://tex.stackexchange.com/questions/29194/how-to-typeset-tabularx-with-34-columns-error-message

2011-12-20  Frank Mittelbach  <latex-bugs@latex-project.org>

	* multicol.dtx: RL language support fixed
                        Support for \enlargethispage
                        Balancing concept improved
                        Bug fix: Only re-add output penalty if it was
                                 explicit in the source.

2011/11/24  David Carlisle  <david.carlisle@latex-project.org>

	* showkeys.dtx: revert change made at v3.14 because of tools/4173

2011-10-02  Frank Mittelbach  <latex-bugs@latex-project.org>

	* varioref.dtx: Previous fix need one more expansion
%                            (pr/4159,pr/4171)

2010-11-12  Frank Mittelbach  <latex-bugs@latex-project.org>

	* varioref.dtx: Avoid even \protected@edef in \vref@pagenum
	         to pacify french babel (pr/4093)

2010-10-24  Frank Mittelbach  <latex-bugs@latex-project.org>

	* multicol.dtx: right-to-left language support added

2010-08-06  Frank Mittelbach  <latex-bugs@latex-project.org>

	* multicol.dtx: typo corrections only -- thanks to Laurent Lyaudet

2010-08-04  Frank Mittelbach  <latex-bugs@latex-project.org>

	* varioref.dtx: Correct spacing -- same mistake as in \vref (pr/4123)
                        Defaults for esperanto added

2010-04-06  Will Robertson  <will.robertson@latex-project.org>

	* xspace.dtx: Improve edge case for xspace (tools/3895)

2010-02-25  Frank Mittelbach  <latex-bugs@latex-project.org>

	* ftnright.dtx: Check for split footnotes (pr/4099)

2009-09-13  Frank Mittelbach  <latex-bugs@latex-project.org>

	* varioref.dtx: Use \protected@edef to avoid problems
              in complicated setups, e.g., microtype (pr/4080)

2009-06-12  Frank Mittelbach  <latex-bugs@latex-project.org>

	* varioref.dtx: Incorrect text in \reftextafter (pr/4070)

2008-04-16 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx: clarified customization with Babel in use.

2007-09-07 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx: Added defaults for islandic

2007-05-26 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx: fixed missspellings of \extrasbazil and \extrasportuges

2006-09-19 Frank Mittelbach <latex-bugs@latex-project.org>

	* multicol.dtx: Make the color of the rule between columns (if
	any) a hook called \columnseprulecolor. Defaults to \normalcolor

2006-05-23 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx: support for bulgarian added.

2006-05-14 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx: support for croatian added.

2006-05-08 Morten Hoegholm <latex-bugs@latex-project.org>

	* xspace.dtx: Bug fix for verbatim in output routine.

2006-02-23 Frank Mittelbach <latex-bugs@latex-project.org>

	* multicol.dtx: Added \@minipagefalse to \end@dblfloat. Otherwise
	that switch may end up being true after a figure* has ended,
	messing up spacing afterwards randomly.

2006-02-12 Morten Hoegholm <latex-bugs@latex-project.org>

	* xspace.dtx: Modified so the \@let@token can be \outer. Avoid
	re-doing eTeX setup step multiple times for the original call of
	\xspace.

2006-01-09 Morten Hoegholm <latex-bugs@latex-project.org>

	* showkeys.dtx: Make \tag* and starred AMS environments work
	(pr/3693). Fix varioref support so \vref* also works
	(pr/3373). Added \showkeyslabelformat to avoid hard-wiring the
	label format.

2005-12-02 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx: Bahasa Malaysia defaults added.

2005-11-26 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx: Single hyphen rather than -- in range for spanish
	and galician.

2005-11-10 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx: Added a few more brazil strings
	Added a few more finnish strings
	Added further galician defaults (and corrected spelling)
	Corrections in italian strings

2005-10-04 Morten Hoegholm <latex-bugs@latex-project.org>

	* xspace.dtx: Improved expansion method. Added use of higher level
	functions for conditional processing. Simplified the code so that
	difference between eTeX and non-eTeX is minimal.

2005-09-27 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx: corrected typo in documentation

2005-09-14 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx: corrected one default for polish

2005-08-23 Morten Hoegholm <latex-bugs@latex-project.org>

	* array.dtx: Removed spurious space.

2005-08-06 Morten Hoegholm <latex-bugs@latex-project.org>

	* calc.dtx: Improved expansion of arguments, added new
	  commands \maxof, \minof, \totalheightof and
	  \settototalheight.

2005-07-26 Morten Hoegholm <latex-bugs@latex-project.org>

	* xspace.dtx: Improve test by exiting if \@let@token is a
	  letter. Add \xspaceremoveexception.

2005-07-24 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx: small change in italian.
                        small fix in german and ngerman (pr/3793)

2005-06-09 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx: fixed bug in Dutch localization (pr/3791)
	added localization for romanian (pr/3790)

2005-05-07 Morten Hoegholm <latex-bugs@latex-project.org>

	* xspace.dtx: Improve handling of active characters.

2005-04-24 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx: Ukranian defaults added (by Mykola Lyakhovych)

2005-04-09 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx: Basque defaults added (by I\~naki Larra\~naga
	Murgoitio)

2004-12-07 Morten Hoegholm <latex-bugs@latex-project.org>

	* xspace.dtx: Make extensible (tools/3712), fix active
	  characters (tools/3747) and update documentation.

2004-10-30 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx: Added missing defaults for italian (by Lapo Mori)

2004-07-03 Frank Mittelbach <latex-bugs@latex-project.org>

	* multicol.dtx: fixing errors that happen only if multicol is
	compiled with a special combination of docstrip modules.

2004-05-08 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx: Use \@nil for testing in \is@pos@num

2004-02-27 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx:  fixed a bug in magyar option

2004-02-15 Frank Mittelbach <latex-bugs@latex-project.org>

	* multicol.dtx: Avoid self-referencing definition of
	\@footnotetext (pr/3618)

2003-12-29 Frank Mittelbach <latex-bugs@latex-project.org>

	* fileerr.dtx: attempt to set exit code when reading x.tex (pr/3538)

2003-12-19 David Carlisle <latex-bugs@latex-project.org>

	* array.dtx: add \arraybackslash

2003-10-05 Frank Mittelbach <latex-bugs@latex-project.org>

	* bm.dtx: AMS version of \sqrt not working

2003-09-01 Frank Mittelbach <latex-bugs@latex-project.org>

	* bm.dtx: Forgotten to check for \hskip (pr/3572)

2003-08-22 Rainer Schoepf <latex-bugs@latex-project.org>

	* verbatim.dtx: Added \@noligs again, as I can be sure that
	it is defined in the LaTeX kernel, so that other packages
	can rely on \@noligs always being used.

2003-04-30 Frank Mittelbach <latex-bugs@latex-project.org>

	* trace.dtx: added option full to trace everything; set a few more
	switches back to no-tracing on exit; make \tracingall trace full
	even when full is not specified

2003-04-17 Frank Mittelbach <latex-bugs@latex-project.org>

	* multicol.dtx: Catch problem with \columnbreak
	in last line (found by Ulrike Fischer)

2003-04-08 Frank Mittelbach <latex-bugs@latex-project.org>

	* multicol.dtx: Collect one additional line per column to account
	for vanishing space at column breaks

2003-03-29 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx (subsection{Options}):
	Afrikaans option contributed by Danie Els <dnjels@sun.ac.za>.

2003-03-18 Frank Mittelbach <latex-bugs@latex-project.org>

	* multicol.dtx: changed the tracing output a bit

2003-03-15 Frank Mittelbach <latex-bugs@latex-project.org>

	* multicol.dtx:
	Further corrections to the micro-spacing around the boxes produced
	by multicols, so that grid typesetting (given right values for
	other parameters) becomes a possibility.
	Also added option "grid" which currently does nothing except
	producing a warning if the grid might got lost.

2003-02-17 Frank Mittelbach <latex-bugs@latex-project.org>

	* multicol.dtx:
	Add a kern to cancel potential depth of previous line at the
	beginning of a multicols and also suppsed \lineskip

	\multicolovershoot set back to 0pt as a default 2pt was simply
	wrong in some applications (pr/3465)

2003-01-10 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx: changed error message when possible loop was
	detected.

	* somedefs.dtx: added version number to \ProvidesPackage line
	(pr/3490)

	* varioref.dtx: typo added a blank line into one macro

2003-01-08 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx: Use \vref@label instead of \label to avoid
	problems with amsmath. (pr/3489)

2002-11-22 Frank Mittelbach <latex-bugs@latex-project.org>

	* bm.dtx: Get math alphabets right (pr/3476)

2002-11-06 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx: Changed default for \reftextbefore for options
	english and american.
	This is an incompatible change, but the original was bad English!
	Changed default for \reftext...range for dutch as well.

2002-06-18 Frank Mittelbach <latex-bugs@latex-project.org>

	* fileerr.dtx: added space after ! better to match TeX's error
	style (pr/3414)

	* varioref.dtx: 	Use \vpageref inside \ref not \@vpageref
	to get spacing correct (pr/3403)

2002-06-14 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx: added \labelformat to support references that
	automatically add "text" around the referenced number.

	added \Ref and \Vref to generated references at the beinning of a
	sentence (might be needed if \reformat is used)

	added \vpagerefnum to support referencing the "number" within
	commands like \refpageafter, e.g.

	   \renewcommand\reftextfaceafter {on page~\thevpagerefnum}

	texts for "slovak" and "slovene" options added

2001-09-04 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx: correct typo in name \vref -> \vr@f

2001-07-24 Frank Mittelbach <latex-bugs@latex-project.org>

	* trace.dtx: use ltxdoc not ltugboat class for docu

2001-05-28 Chris Rowley <latex-bugs@latex-project.org>

	* dcolumn.dtx:

        Documentation of centring improved (pr/3315)

2001-04-16 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx: changed my mind and also added \vpagerefrange*

	* trace.dtx: added package to tools distribution

2001-04-12 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx (subsection{Defining the main macros}): Added
	\vref* and \vpageref* which do not add a space in front of the
	generated text (ever) so that they can be used in situations like
	(\vref{foo} ...) without added a space after the open parenthesis.

2001-01-12 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx: Updated nynorsk defaults

2000-12-30 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx: Updated Danish defaults

2000-10-23 Chris Rowley <latex-bugs@latex-project.org>

	* longtable.dtx:

	Added a \noexpand (as in array.sty) for mathtext.sty

2000-09-25 Johannes Braams <latex-bugs@latex-project.org>

	* layout.dtx: Added the option italian as suggested by Claudio
	Beccari, back in august 1998...

2000-09-21 Johannes Braams <latex-bugs@latex-project.org>

	* layout.dtx: Added the option german as proposed by Karsten
	Tinnefeld <karsten@tinnefeld.com> in PR 3259

2000-08-23 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx: Updated defaults for catalan

2000-08-21 Chris Rowley <latex-bugs@latex-project.org>

	* verbatim.dtx:

2000-07-10 Frank Mittelbach <latex-bugs@latex-project.org>

	* multicol.dtx: fixed color problem with rules between columns
	(their color did depend on the color of the text at the break)

2000-07-09 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx: Don't output space if optional argument
        to \vpageref is empty (pr/3230)

2000-06-11 Frank Mittelbach <latex-bugs@latex-project.org>

	* multicol.dtx (subsection{The output routines}): when
	doing boxed mode do not restrict height of columns to \@colroom
	(pr/3212)

2000-05-05 Frank Mittelbach <latex-bugs@latex-project.org>

	* multicol.dtx (subsection{Starting and ): Detect and fix
	problem if a multicols ends at the top of a page

2000-04-16 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx: added defaults for Czech

2000-04-15 Frank Mittelbach <latex-bugs@latex-project.org>

	* ftnright.dtx: Don't use math mode for footnote symbol
                        (pr/3172)

2000-01-11 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx: added naustrian and ngerman options

2000-01-07 Rainer Schoepf <latex-bugs@latex-project.org>

	* verbatim.dtx: Disable hyphenation even if the font allows it.

1999-12-14 Rainer Schoepf <latex-bugs@latex-project.org>

1999-12-02 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx: even more portugese defaults

1999-11-25 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx: added portuguese defaults

1999-10-21 Frank Mittelbach <latex-bugs@latex-project.org>

	* multicol.dtx: allow multi-paragraph footnotes again. This functionality
	was lost when the footnotes got reimplemented some time ago. (Problem
	reported by Niels Ferguson)

1999-09-03 Frank Mittelbach <latex-bugs@latex-project.org>

	* DEFAULT.hea: updated for LPPL 1.2

	* DEFAULT.pre: updated for LPPL 1.2

1999-07-19 Frank Mittelbach <latex-bugs@latex-project.org>

	* multicol.dtx:
	Added some additional tracing code.
	When balancing check that last column doesn't contain a forced
        page break; if it does reject the solution.

1999-07-09 Frank Mittelbach <latex-bugs@latex-project.org>

	* updated headers to reflect LPPL 1.1

1999-06-18 Frank Mittelbach <latex-bugs@latex-project.org>

	* multicol.dtx: added documentation for \columnsep

1999-06-12 Frank Mittelbach <latex-bugs@latex-project.org>

	* multicol.dtx: minor documentation updates

1999-05-27 Frank Mittelbach <latex-bugs@latex-project.org>

	* tools.ins: added colbreak guard for multicol.sty

1999-05-26 Frank Mittelbach <latex-bugs@latex-project.org>

	* multicol.dtx (subsection{Manual column breaking}):
	Added a \columnbreak command to allow manual column breaks.

1999-05-01 Frank Mittelbach <latex-bugs@latex-project.org>

	* multicol.dtx: reworded license text slightly

1999-03-22 Frank Mittelbach <latex-bugs@latex-project.org>

	* multicol.dtx: re-add \cs{mark} command which was commented out
	by mistake at some point in 1998 (pr/2978)

1999-03-05 David Carlisle <latex-bugs@latex-project.org>

	* enumerate.dtx: extension hook tools/2916}

	* verbatim.dtx: Add \begingroup/\endgroup to definition of
	\verbatim(*)/\endverbatim(*) so that they can safely be
	used without \begin/\end.  Suggested by Donald Arseneau.

1999-03-04 Rainer Schoepf <latex-bugs@latex-project.org>

	* manifest.txt: Corrected typo.

1999-03-03 Rainer Schoepf <latex-bugs@latex-project.org>

	* tools.ins: New copyright info and preamble.

1999-02-16 Frank Mittelbach <latex-bugs@latex-project.org>

	* multicol.dtx: fixed reference to ltx3info.tex in license

1999-02-13 David Carlisle <latex-bugs@latex-project.org>

	* readme.txt: lppl

1999-02-10 Frank Mittelbach <latex-bugs@latex-project.org>

	* multicol.dtx: changed license text

1998-12-31 Frank Mittelbach <latex-bugs@latex-project.org>

	* array.dtx: Added \noexpand in front of \ialign
	to guard against interesting :-) changes to \halign done to support
	text glyphs in math

1998-12-03 Johannes Braams <latex-bugs@latex-project.org>

	* ftnright.dtx: Made \@makecol colorsafe by adding
	\color@begingroup, \color@endgroup and \normalcolor.

1998-11-27 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx: taken out fix for (pr/1866) as it produce undesired
	results (see comments in doc of \vref)      (pr/2909)

	* varioref.dtx: Added two new user commands \vrefrange and
	\vpagerefrange to support referencing a range of labels.
	Also added customising commands \reftextlabelrange and
	\reftextpagerange to support the above commands.
	Added draft and final option (draft will turn errors into warnings).
	Added austrian defaults (same a german).
	Added greek defaults.
	Removed incorrect warning for italian.
	Added hungarian defaults.
	Added russian defaults.
	Added utility command \vrefpagenum and used it to shorten code
	this will also fix a problem that in certain circumstances varioref
	was not warning that another run was needed.

1998-09-16 Frank Mittelbach <latex-bugs@latex-project.org>

	* multicol.dtx: test if document ends in middle of multicols
	and if so issue an error message instead of dying with an OR loop
	pr/2873

1998-08-17 Frank Mittelbach <latex-bugs@latex-project.org>

	* multicol.dtx: new logic for dealing with \@footnotetext macro:
	instead of redefining its definition completely, thereby possibly
	overwriting a class change, we locally set \columnwidth to \textwidth
	and then call the original definition. this will also solves a problem
	with the situation of a footnote inside multicols inside a minipage
	would vanish.

	* varioref.dtx: added defaults for greek contributed by
	Apostolos Syropoulos <apostolo@obelix.ee.duth.gr>

1998-06-22 Frank Mittelbach <latex-bugs@latex-project.org>

	* layout.dtx: renamed \bs to \LayOutbs to avoid possible conflicts
	with other packages using this command. Originally the package
	redefined \bs in case it already had a definition.
	Also rename \type to \LayOuttype for the same reason.

	Added \@doendpe to definition of
	\endverbatim(*) (pr/3234)

1998-06-17 Chris Rowley <latex-bugs@latex-project.org>

	* calc.dtx:

        Added \widthof etc

        Made \ratio and \real robust

        Enhanced documentation
2004-02-27    <david.carlisle@latex-project.org>

	* bm.sty: fix for "new" AMS math accent code. tools/3256

2004-02-01    <david.carlisle@latex-project.org>

	* longtable.dtx: \nobreak after table head, for tools/3484

1998-05-13 David Carlisle <latex-bugs@latex-project.org>

	* tabularx.dtx:  Use \setlength so calc syntax may be used in
	the width argument. tools/2793.

	* longtable.dtx: Use \setlength so calc syntax may be used in p
	arguments. tools/2793.

1998-05-13 Frank Mittelbach <latex-bugs@latex-project.org>

	* array.dtx: also allow calc syntax in first arg of tabular*
        (pr/2793)

1998-05-12 Frank Mittelbach <latex-bugs@latex-project.org>

	* array.dtx: set the \hsize for p columns (and others) via
	\setlength so that calc syntax can be applied (pr/2793)

1998-05-10 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx: support for amsmath displays (pr2175)
	Actually this probably should be fixed in amsmath instead.

1998-04-25 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx: added galician defaults contributed by Matthias
	Moebius.

1998-03-09 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx: replace ~ by \nobreak\space so that \vref obeys
	setting of \frenchspacing  (pr/1866)

1998-01-29 Frank Mittelbach <latex-bugs@latex-project.org>

	* multicol.dtx: Removed group around contents of optional argument
	to \begin{multicols}{2}[...] so that the use of \section within
	this argument works better.

	* array.dtx: made \multicolumn long to match kernel change for
	pr/2180 (forgotten at that time)

1998-01-19 Frank Mittelbach <latex-bugs@latex-project.org>

	* multicol.dtx (subsection{Not balancing the columns}):
	added support for a version of multicols (star form) that doesn't
	balance the columns on the last page.
	Fixed a bit of the documentation (so that a toc is possible).

1997-12-19 Frank Mittelbach <latex-bugs@latex-project.org>

	* array.dtx: moving a docstrip guard. this doesn't change
	the style but prevents some code being added at the end of
	the driver file

1997-12-14 Frank Mittelbach <latex-bugs@latex-project.org>

	* multicol.dtx: redefine \@footnotetext only within environment
	not globally any longer. pr/2689 + some docu updates

	* fileerr.dtx: fixed file date. pr/2689

1997-12-06 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx: added default for polish language.

1997-11-22 David Carlisle <latex-bugs@latex-project.org>

	* bm.dtx: Make \bm{\hat{A}} work like \bm{\hat A} (from c.t.t).

1997-11-18 Frank Mittelbach <latex-bugs@latex-project.org>

	* multicol.dtx: now finally set \columnwidth to width of column
	  pr2664

1997-11-16 David Carlisle <latex-bugs@latex-project.org>

	* bm.dtx: support mathcode hex 8000 (like prime) properly.
	Support null delimiter \left. constructions.
	Support breqn package.

1997-11-11 David Carlisle <latex-bugs@latex-project.org>

	* calc.dtx: Fix error message inserted at the weekend.

1997-11-08 David Carlisle <latex-bugs@latex-project.org>

	* manifest.txt: add calc.

	* Makefile (FILES): add calc

	* tools.ins: add calc.

	* calc.dtx: Contributed to the distribution by
	Kresten Krab Thorup and Frank Jensen. One minor change, use
	\PackageError rather than the primitive \errormessge.

1997-10-16 David Carlisle <latex-bugs@latex-project.org>

	* longtable.dtx: avoid using % in aux file. tools/2631

1997-10-13 David Carlisle <latex-bugs@latex-project.org>

	* xspace.dtx: test for space token added for tools/2632

1997-10-09 David Carlisle <latex-bugs@latex-project.org>

	* bm.dtx: Add extra braces around group code so \bm{\frac..} does
	the right thing. (Spotted on c.t.t)

1997-10-06 David Carlisle <latex-bugs@latex-project.org>

	* dcolumn.dtx: Document use of math mode. tools/2616.

1997-09-18 David Carlisle <latex-bugs@latex-project.org>

	* tabularx.dtx: Fix \write catch for tools/2607.
 	(Fix page 401 of TeXBook at same time...)

1997-07-09 Rainer Schoepf <latex-bugs@latex-project.org>

	* verbatim.dtx: Documentation fixes by Andreas Schwab
 	<schwab@issan.informatik.uni-dortmund.de>.

	* tabularx.dtx: Documentation fixes by Andreas Schwab
 	<schwab@issan.informatik.uni-dortmund.de>.

	* showkeys.dtx: Documentation fixes by Andreas Schwab
 	<schwab@issan.informatik.uni-dortmund.de>.

	* multicol.dtx: Documentation fixes by Andreas Schwab
 	<schwab@issan.informatik.uni-dortmund.de>.

	* longtable.dtx: Documentation fixes by Andreas Schwab
 	<schwab@issan.informatik.uni-dortmund.de>.

	* layout.dtx: Documentation fixes by Andreas Schwab
 	<schwab@issan.informatik.uni-dortmund.de>.

	* delarray.dtx: Documentation fixes by Andreas Schwab
 	<schwab@issan.informatik.uni-dortmund.de>.

	* array.dtx: Documentation fixes by Andreas Schwab
 	<schwab@issan.informatik.uni-dortmund.de>.

1997-07-07 Frank Mittelbach <latex-bugs@latex-project.org>

	* tools.ins:  added q.tex and r.tex files so that "run" and
	  "quit" mode is now also supported.

	* fileerr.dtx: added q.tex and r.tex files so that "run" and
	  "quit" mode is now also supported.

1997-06-28 David Carlisle <latex-bugs@latex-project.org>

	* longtable.dtx: New email address for David K.

1997-06-13 David Carlisle <latex-bugs@latex-project.org>

	* showkeys.dtx: support cite package for tools/2490

1997-06-12 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx: added support for catalan

1997-06-05 Rainer Schoepf <latex-bugs@latex-project.org>

	* multicol.dtx: Applied improvement of documentation, kindly done
 	by Robin Fairbairns.

1997-05-13 Rainer Schoepf <latex-bugs@latex-project.org>

	* fontsmpl.dtx: Replaced \@changed@x@err by
 	\TextSymbolUnavailable, according to the change in ltoutenc.dtx.

1997-04-30 Rainer Schoepf <latex-bugs@latex-project.org>

	* verbatim.dtx (\verbatiminput): Added code to check for
	existence of file to be input and print error message if not.

1997-04-14 David Carlisle <latex-bugs@latex-project.org>

	* tools.ins: add bm

	* bm.dtx: Add to tools bundle.
	Add \boldsymbol as alias for \bm

1997-02-26 David Carlisle <latex-bugs@latex-project.org>

	* tabularx.dtx: Spurious brace removed. Jean-Pierre Drucbert.

1997-02-20 David Carlisle <latex-bugs@latex-project.org>

	* tabularx.dtx: improve behaviour in case table too wide.

1996-12-06 David Carlisle <latex-bugs@latex-project.org>

	* xspace.dtx: alltt support. tools/2322.

1996-11-21 David Carlisle <latex-bugs@latex-project.org>

	* longtable.dtx: new page break control.

1996-11-02 David Carlisle <latex-bugs@latex-project.org>

	* readme.txt: Add old docstrip note.

1996-11-01 David Carlisle <latex-bugs@latex-project.org>

	* showkeys.dtx: colour option.  tools/2297.

	* tools.ins: new style.

1996-10-24 David Carlisle <latex-bugs@latex-project.org>

	* xspace.dtx: Fix guards for driver document. tools/2206

1996-09-25 Rainer Schoepf <latex-bugs@latex-project.org>

	* verbatim.dtx (\verbatiminput): Added \@addtofilelist and
 	\ProvidesFile so that the name of the file read in appears in the
 	\listfiles output.

1996-09-23 David Carlisle <latex-bugs@latex-project.org>

	* dcolumn.dtx: Fix case where no decimal point is used
        in the `new' case of a the third argument being n.m.

Fri Sep  6 15:24:17 1996  David Carlisle  <carlisle@cs.man.ac.uk>

        * showkeys.dtx: more changes following from /2252.

Fri Aug 30 18:09:48 1996  David Carlisle  <carlisle@cs.man.ac.uk>

        * showkeys.dtx: more fudges for AMS tools/2252, and extra
        group from Donald A. tools/2147

Wed Jul 10 11:15:30 1996  David Carlisle  <carlisle@cs.man.ac.uk>

        * showkeys.dtx: Missing percent added for tools/2215

1996-06-14 David Carlisle <latex-bugs@latex-project.org>

	* array.dtx: change \kern\z@ to \hskip1sp for latex/2160
	A few long lines wrapped.

1996-06-04 Rainer Schoepf <latex-bugs@latex-project.org>

	* verbatim.dtx: \verbatim@noligs@list now processed after
	\dospecials (PR 2138).

1996-05-25 Frank Mittelbach <latex-bugs@latex-project.org>

	* array.dtx (subsection{Support for
          \texttt{\textbackslash firsthline} and ):
	  Complete reimplementation after Mark Wooding pointed out that
	  they were everything else than correct --- hope i got it
	  right this time :-)

1996-05-24 David Carlisle <latex-bugs@latex-project.org>

	* longtable.dtx: Add a warning to re run LaTeX \AtEndDocument if
	any longtable has failed to align on this run.

1996-05-17 David Carlisle <latex-bugs@latex-project.org>

	* xspace.dtx: Add / to list of punctuation characters.

	* showkeys.dtx: use \protected@edef rather than \def
	so that the expansion of any macros is printed. tools/2147

1996-05-07 David Carlisle <latex-bugs@latex-project.org>

	* longtable.dtx: add \hfil to match array package change.

	* array.dtx: add \hfil to \@endpbox for tools/2120 (and to match
	kernel version).

1996-04-22 David Carlisle <latex-bugs@latex-project.org>

	* array.dtx: Extra \kern\z@ for empty l colummns. latex/2122

1996-04-16 David Carlisle <latex-bugs@latex-project.org>

	* longtable.dtx: Version 4.02 using new algorithm of David Kastrup
	to align tables without \setlongtables command.

1996-02-28 David Carlisle <latex-bugs@latex-project.org>

	* dcolumn.dtx: New feature (tools/2093) D{.}{.}{3.2} specifies a
	column of figures that should be centred, assuming 3 places to
	the left of the decimal point and 2 to the right.

1996-02-01 David Carlisle <latex-bugs@latex-project.org>

	* longtable.dtx: allow \multicolumn and \hline to work inside
	tabulars inside longtables. tools/2068

1996-01-13 Frank Mittelbach <latex-bugs@latex-project.org>

	* multicol.dtx:
	Explain why with \OnlyDescription there will be an unresolved
	reference pr/2047.

1996-01-03 David Carlisle <latex-bugs@latex-project.org>

	* longtable.dtx: (Martin Schr"oder) remove ! which causes a
	makeindex error in \changes entry. tools/2035

1996-01-01 Frank Mittelbach <latex-bugs@latex-project.org>

	* ftnright.dtx:
	Finally got around to take out ltxdoc and use article for
        documentation. pr/536
	Also cleaned up use of ProvidesPackage.

1995-12-28 Frank Mittelbach <latex-bugs@latex-project.org>

	* array.dtx:
	Fixed section headings so that a toc is possible. pr/2033.

	* multicol.dtx:
	Fixed index entries. pr/2036

1995-12-12 David Carlisle <latex-bugs@latex-project.org>

	* tools.dst: Add trap for old docstrip.

1995-11-23 David Carlisle <latex-bugs@latex-project.org>

	* theorem.dtx: Fix \@newctr usage (Ulrik Vieth)

	* layout.dtx: Documentation fixes (J"org Knappen).

	* indentfirst.dtx: (Ulrik Vieth) Fix \GetFileInfo usage.
          In the documentation.

1995-11-22 David Carlisle <latex-bugs@latex-project.org>

	* tools.dst: New style concurrent generation.

	* showkeys.dtx: Fix \harvarditem: add SK code after the implicit
	  \item (as for \cite) not before.

1995-11-19 Frank Mittelbach <latex-bugs@latex-project.org>

	* theorem.dtx:
	Ensure that there is an error message if one of the counters
	in newtheorem are undefined pr/1861.

	* array.dtx (subsection{Getting the spacing around rules right}):
	ensure that the space between \hline\hline is visually \doublerulesep
	and does not depend of the rulewidth (as it does with standard latex)
	pr/1945
	Added some documentation about rule handling concepts.

1995-11-09 David Carlisle <latex-bugs@latex-project.org>

	* longtable.dtx: (Anil K Goel) Really measure the size of the
	  first row of the table not `assume' the size from the array
	  strut. (Avoids really bad first page break with two headings)

	* showkeys.dtx: Take more care over redefining \protect commands

1995-11-02 David Carlisle <latex-bugs@latex-project.org>

	* array.dtx: Minor doc changes, no more ooverfull hboxes...

1995-10-30 Johannes Braams <latex-bugs@latex-project.org>

	* layout.dtx : Added command \layout* wbhich recomputes the values
	it needs before making the picture of the layout. (PR 1465)

1995-10-30 David Carlisle <latex-bugs@latex-project.org>

	* showkeys.dtx: Fix for tools/1744 (notref/varioref case)
          Add final and draft options
          Fix inner vmode case which could cause extra white space
          to be added.

1995-10-29 Johannes Braams <latex-bugs@latex-project.org>

	* layout.dtx (section{The implementation}): Added the options
	spanish, braziolian and portugues, as provided by
	Ausberto S. Castro V. <ascv@inf.ufrgs.br> (PR 1837)

1995-10-27 David Carlisle <latex-bugs@latex-project.org>

	* afterpage.dtx: tools/1579/1880/1884

1995-10-19 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx:
	Added defaults for Italian pr/1888

	* multicol.dtx:
	Added \@largefloatcheck so that floats being too large
        will produce a warning.  pr/1890

1995-09-22 Rainer Schoepf <latex-bugs@latex-project.org>

	* verbatim.dtx: Corrected vertical spacing if verbatim is nested
 	in quote (and other) environment. This error was introduced with
	version v1.3c (1990/02/26). Clarified documentation on how to
	define new verbatim-like environments.

1995-08-06 Frank Mittelbach <latex-bugs@latex-project.org>

	* tools.dst:
	Updated copying conditions so that it is allowed to distribute
	unpacked files together with the sources.

1995-08-04 Frank Mittelbach <latex-bugs@latex-project.org>

	* multicol.dtx:
	Changed class used for documentation from
	article to ltxdoc. pr/1788

1995-06-25 Johannes Braams <latex-bugs@latex-project.org>

	* layout.dtx : The june 1995 release of LaTeX no longer needs two
	hash marks when defining a newcommand inside the argument of
	\DeclareOption.

1995-06-15 David Carlisle <latex-bugs@latex-project.org>

	* longtable.dtx: replace ## by # in \DeclareOption, latex/1557

1995-05-25 David Carlisle <latex-bugs@latex-project.org>

	* longtable.dtx: Modify Caption handling again.

1995-05-16 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx:
	Updated \DeclareOption declarations to reflect ##1 -> #1 change. pr/1557

1995-05-07 Frank Mittelbach <latex-bugs@latex-project.org>

	* fontsmpl.dtx:
	Removed \pagestyle{empty} so that all pages produced by fontsmpl.tex
	are numbered. pr/1559

1995-05-03 Rainer Schoepf <latex-bugs@latex-project.org>

	* verbatim.dtx: Removed extra backslash in argument to \cs.

1995-05-02 David Carlisle <latex-bugs@latex-project.org>

	* longtable.dtx: Explitly reset page height for tools/1584.
        Modify caption handling.

1995-04-26 Rainer Schoepf <latex-bugs@latex-project.org>

	* verbatim.dtx: Removed \fileversion and \filedate.

1995-04-25 David Carlisle <latex-bugs@latex-project.org>

	* longtable.dtx: Modify brace hacks cf tools/1571
        Allow 1100 longtables in a single document---A bug reported on a
	`real document' by Mike Van Geest!

	* showkeys.dtx: Fix inner horz mode case.
        Add option handling: notref and notcite to stop the
        redefinitions of those commands.

1995-04-23 Frank Mittelbach <latex-bugs@latex-project.org>

	* array.dtx (section{The line separator \\}):
	Fixed a serious bug that was present right from the beginning:
        in some cases the last column of an array line could get an extra
	math ord messing up the spacing. pr/1571.
	(subsection{Bugs and Features}):
	Added comment about the fact that a column (execpt for the first) refers to
	the column specifier plus intercolumn material to the *right*.
	Therefore \multicolumn{2}{|c|} is normally incorrect. pr/1443

1995-04-08 Johannes Braams <latex-bugs@latex-project.org>

	* layout.dtx : Added the options 'integers' and 'reals'. The
	default is the option 'integers'; this results in the 'old'
	behaviour, where the values of parameters are presented
	truncated. Using the option 'reals' will switch to presenting the
	real val;ues of the parameters. This also affects the definition
	of \Show and \Type.

1995-04-06 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx (subsection{Options}):
	Added norsk and nynorsk strings.
	Modified Warning message about undefined Option texts.

1995-04-03 Johannes Braams <latex-bugs@latex-project.org>

	* layout.dtx : Simplified the definition of \Show and \Type, the
	effect is that now the complete value is shown (PR #1520)

1995-03-20 David Carlisle <latex-bugs@latex-project.org>

	* tabularx.dtx: Allow \tabularx to be used inside
          \newenvironment definitions

1995-03-17 David Carlisle <latex-bugs@latex-project.org>

	* showkeys.dtx: Fix for tools/1434  (showkeys affecting footnote
	  placement)

1995-03-16 Frank Mittelbach <latex-bugs@latex-project.org>

	* multicol.dtx:
	Fixed colour support (thanks to David)
	Clarified copyright notice.
	Updated driver file.

1995-03-16 David Carlisle <latex-bugs@latex-project.org>

	* showkeys.dtx: Fix for tools/1181 (Bad placement in with \item
	  and \bibitem) and tools/1496  (Working with new ams*)

1995-03-14 Johannes Braams <latex-bugs@latex-project.org>

	* layout.dtx : Added the options french and francais (thanks to
	Eric Picheral <Eric.Picheral@univ-rennes1.fr> who provided the
	translations); introduced \notshown

1995-01-10 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx:
	Added swedish strings.

1994-12-08 David Carlisle <latex-bugs@latex-project.org>

	* longtable.dtx: Add \tabularnewline.

	* array.dtx: Add \tabularnewline.

1994-11-22 David Carlisle <latex-bugs@latex-project.org>

	* tools.dst: Avoid generating error messages on `.tex'.

1994-11-15 David Carlisle <latex-bugs@latex-project.org>

	* xspace.dtx: Make robust, add !

1994-10-29 Johannes Braams <latex-bugs@latex-project.org>

	* layout.dtx : Some of the dutch words should really be one word
	instead of two (PR #1078)

1994-10-25 Rainer Schoepf <latex-bugs@latex-project.org>

	* verbatim.dtx: Changed code for handling verbatim as first thing
	after an \item command. (This change had already been done in the
	LaTeX2e kernel.)

	* verbatim.dtx: Removed extra \typeout lines.

1994-10-15 Frank Mittelbach <latex-bugs@latex-project.org>

	* array.dtx (subsection{Support for ...):
	Added \firsthline and \lasthline from Companion.

1994-10-03 Frank Mittelbach <latex-bugs@latex-project.org>

	* multicol.dtx:
	Correct change from 26 of August. Leave old code only add the new
	one.

1994-09-27 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx:
	Added strings for breton language, this also means adding a new option.

1994-09-25 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx:
	Added danish strings.

1994-09-23 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx (subsection{Options}):
	Added finnish strings.

1994-09-09 David Carlisle <latex-bugs@latex-project.org>

	* showkeys.dtx: add \citefullauthor for (forthcoming) natbib.

1994-09-08 Johannes Braams <latex-bugs@latex-project.org>

	* layout.dtx: Stored texts in control sequences to allow the use
	of other languages. Added the options english (default) and
	dutch.

	* tools.dst: Added the layout package

1994-09-07 David Carlisle <latex-bugs@latex-project.org>

	* showkeys.dtx: Version 3, supports varioref ref styles, and
	  natbib and harvard citation styles.
	  Also modify `internal vertical mode' case, to cope with modified
	  \caption behaviour in the LaTeX2e classes.
	  Modify \GetFileInfo usage, as suggested by Patrick Daly.

1994-08-26 Frank Mittelbach <latex-bugs@latex-project.org>

	* multicol.dtx (subsection{The output routines}):
 	Check explicitly for void boxes before assigning the current column
	   width to their width, because void boxes will not change.
	Extract the kept marks before adding a penalty -10000 to the output box
	  when balancing, otherwise no marks will be found. (This bug was
	  introduced recently.

1994-08-08 Frank Mittelbach <latex-bugs@latex-project.org>

	* tools.dst:
	Added a better informational message about the problems
	that can arise when LaTeX tries to generate the file `.tex'

1994-07-24 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx (subsection{Options}):
	Added dutch defaults as suggested by Frank Poppe.
	Explicitly expand label argument before passing it to \label, so that
	varioref will work with babel.
	Correct misspelling in spanish option.

1994-07-14 Johannes Braams <latex-bugs@latex-project.org>

	* layout.dtx: Moved the identification code to the front of the
	file.
	Needed to interchange to calls to \ttfamily and \footnotsize as
	\footnotesize calls \normalfont in compatibility mode.
	Added a check for negative arrowlength to \InsideHArrow

1994-06-30 David Carlisle <latex-bugs@latex-project.org>

	* longtable.dtx: Obey a \nofiles declaration. Remove special
	  handling of letter class, not needed for the latex2e version of
	  letter.

	* showkeys.dtx: Correct \ProvidesPackage usage (previously had two
	  \providesPackage commands),

1994-06-21 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx (subsection{Options}):
	Added french defaults as suggested by Daniel Flippo.

1994-06-20 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx:
	Correction was buggy, brace placed incorrectly.

1994-06-11 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx:
	\vpageref[above][one ]{one} didn't work because first
	optional argument wasn't passed (found by Patrick Daly).

1994-06-07 Frank Mittelbach <latex-bugs@latex-project.org>

	* multicol.dtx (section{New macros and hacks for version 1.2}):
	Updated float commands to contain \color@endgroup etc. so
	that they work together with the color.sty package.
	(Found by SPQR)

1994-06-01 Frank Mittelbach <latex-bugs@latex-project.org>

	* array.dtx:
	Added  \null to the end of \multicolumn. This fixes
	a bug that was long fixed in the original but never made it
	into array.sty.
	Use PackageError/Warning interface.

1994-06-01 David Carlisle <latex-bugs@latex-project.org>

	* somedefs.dtx: Use new style error commands.

1994-05-28 Frank Mittelbach <latex-bugs@latex-project.org>

	* multicol.dtx:
	Do not alloc \col@number any longer.
	Use Standard Warning/info messages.

	* fileerr.dtx:
	Added file to the collection.

1994-05-28 David Carlisle <latex-bugs@latex-project.org>

	* manifest.txt: First draft.

	* readme.txt: First draft.
1994-05-27 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx:
	Warning about looping pages displayed in wrong order
	(found by Wolfgang Christen).
	(subsection{Defining the main macros}):
	Added help message for loop error.
	Use PackageError rather than \errmessage.
	Use DeclareRobustCommand.
	Added \NeedTeXFormat.

1994-05-26 Frank Mittelbach <latex-bugs@latex-project.org>

	* multicol.dtx (subsection{Starting and ):
	fixed bug with "premulticols" not being a register
	(tried to \the a string in tracing mode)

1994-05-18 Frank Mittelbach <latex-bugs@latex-project.org>

	* varioref.dtx:
	Added defaults for brazil.

1994-05-16 Frank Mittelbach <latex-bugs@latex-project.org>

	* array.dtx (section{The macros \texttt{\protect):
	Use \@finalstrut in \@endpbox

1994-03-23 Braams J.L. <latex-bugs@latex-project.org>

	* layout.dtx : repaired bug in twosided mode.

	Changed vertical positioning of the arrows identifying
	\amrginparsep and \marginparwidth

	Repaired bug in the preparation of the table of dimensions.

	Produce two pages in twoside mode

	Removed use of \wlog

1994-03-14 Frank Mittelbach <latex-bugs@latex-project.org>

	* array.dtx:
	Removed identification \typeout's.
	Removed the check for the old version of the \@tfor macro.

1994-02-28 Frank Mittelbach <latex-bugs@latex-project.org>

	* array.dtx:
	Moved the driver code in front so that the documentation can be
        processed by simply running the file through LaTeX2e.

	* ftnright.dtx:
	Moved the driver code in front so that the documentation can be
        processed by simply running the file through LaTeX2e.

	* multicol.dtx:
	Balance code rewritten; many changes to documentation etc.
	Changed driver code slightly.
	Moved the driver code in front so that the documentation can be
        processed by simply running the file through LaTeX2e.

	* theorem.dtx:
	Changed driver code slightly.
	Moved the driver code in front so that the documentation can be
        processed by simply running the file through LaTeX2e.


==> tools/manifest.txt <==
% \iffalse meta-comment
%
% Copyright (C) 1993-2021
% The LaTeX Project and any individual authors listed elsewhere
% in this file.
%
% This file is part of the Standard LaTeX `Tools Bundle'.
% -------------------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3c
% of this license or (at your option) any later version.
% The latest version of this license is in
%    https://www.latex-project.org/lppl.txt
% and version 1.3c or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% The list of all files belonging to the LaTeX `Tools Bundle' is
% given in the file `manifest.txt'.
%
% \fi
%
% CONTENTS OF THE TOOLS BUNDLE
% ============================

tools-overview.tex
        Overview of the content of the tools bundle.

array.dtx
        Extended versions of the environments array, tabular and tabular*.
dcolumn.dtx
        Alignment on `decimal points' in tabular entries. Requires array.
delarray.dtx
        Adds `large delimiters' around arrays. Requires array.
hhline.dtx
        Finer control over horizontal rules in tables. Requires array.
longtable.dtx
        Multipage tables. (Does not require array, but uses the extended
        features if both are loaded.)
tabularx.dtx
        Defines tabularx environment (similar to tabular*) but modifies
        column widths, not inter-column space, to achieve a desired
        table width.

afterpage.dtx
        Place text after the current page.

bm.dtx
        Access bold math symbols.

calc.dtx
        Infix arithmetic expresions. Contributed to the distribution by
        Kresten Krab Thorup and Frank Jensen.

enumerate.dtx
        Extended version of the enumerate environment.

fileerr.dtx
        Suite of small files which may be used to control TeX's
        missing file error loop.

fontsmpl.dtx
        Package and test file for producing `font samples'

ftnright.dtx
        Place footnotes in the right hand column in two-column mode.

indentfirst.dtx
        Indent the first paragraph of sections etc.

layout.dtx
        Produces an overview of the layout of the current document.

multicol.dtx
        Typeset text in columns, with the length of the final columns
        `balanced'.

rawfonts.dtx
        Preload fonts under the old internal font names of LaTeX2.09.
        Not recomended for new packages, but may help when updating old
        files.

shellesc.dtx
        Unified interface for accessing system commands.

showkeys.dtx
        Draft mode showing the `keys' used by \label, \ref, \cite etc.

somedefs.dtx
       Selective handling of package options. (Used in rawfonts.sty.)

theorem.dtx
       Flexible definition of `theorem-like' environments.

trace.dtx
      The package helps to suppress and to control the amount of tracing
      output (\tracingall) by taming calc and making NFSS less noisy.

varioref.dtx
       `Smart' handling of page references.

verbatim.dtx
        Flexible version of verbatim environment.

xr.dtx
       eXternall References. Extend \ref to access \label commands in
       other documents.

xspace.dtx
       Smart space command that avoids the common mistake of missing
       spaces after command names.


==> ts1/knappen.txt <==
Sebastian,

this reply took longer than expected, since the machine where I unpacked 
your package went down for about a week without prior announce.

First there are some omissions in the style file and/or the table:

\textblank    {'040}                               missing in the table
\textdivorced {'143} % divorced                    missing in both
\textdong     {'226} % Dong (currency of vietnam)  missing in both
\textpertenthousand {'230}                         missing in both
\textpilcrow  {'231}                               missing in both
\textbaht     {'232} % Baht (currency of thailand) missing in both


The 
\textshortequals 
should be taken from position {'055}, not as currently from {'177}:
The one at '177 is designed as a hanging hyphenchar, where '055 is non-
hanging (like usual hyphen).

I suggest to rename 
\textasciitilde {'176} to
\textlowtilde.
  In fact, the `ASCII tilde' is not defined in typographical terms, if it is 
high (like an accent) or low in its box. The dc fonts contain a high
`\textasciitilde'; the companion complement is by design low lying, 
therefore the suggested name \textlowtilde.

The 
\textbigcircle
is in fact that circle which is used by the \textcircled command. I 
therefore suggest to move the definition of \textcircled from OMSenc.def
to TS1. Here is the relevant snippet, adapted to TS1:

\DeclareTextCommand{\textcircled}{TS1}[1]{{%
   \ooalign{%
      \hfil \raise .07ex\hbox {\upshape#1}\hfil \crcr
      \char'117 % 
   }%
}}

Comment: Since the TS1 encoding provides oblique fonts (with oblique 
bigcircles!), the command \upshape can be removed.

The two tie accents are in fact meant to replace the definition of \t from
OMLenc.def (this is the only reference to OML in text mode). As a first step 
I suggest to use the `lowercase accent' everywhere, I'm just thinking on 
how to implement the choice of different accents according to the case of 
the accentee. This gives the following:

\DeclareTextAccent{\t}{TS1}{'032}

The definitions of 
\texttieaccentlowercase and \texttieaccentuppercase
can be dropped (both from the package and from the table).

[...]

Actually, here's what I'm suggesting for the accents designed for capital
letters:

There are commands like \capitalacute (you may want to add {text} to the 
names), defined in the following way:

%
% Acute accent for capitals
%
\DeclareTextAccentDefault{\capitalacute}{TS1}
\DeclareTextAccent{\capitalacute}{TS1}{'001}
%

This command can be used by the end user either directly or through 
definitions of the type

\DeclareTextCompositeCommand{\'}{T1}{X}{\capitalacute X}

None of the latter definitions should be provided by default, since they are 
probably rarely used.

Yours,
J"org Knappen.


